Adapting to general quadratic loss via singular value shrinkage

The Gaussian sequence model is a canonical model in nonparametric estimation. In this study, we introduce a multivariate version of the Gaussian sequence model and investigate adaptive estimation over the multivariate Sobolev ellipsoids, where adaptation is not only to unknown smoothness but also to arbitrary quadratic loss. First, we derive an oracle inequality for the singular value shrinkage estimator by Efron and Morris, which is a matrix generalization of the James--Stein estimator. Next, we develop an asymptotically minimax estimator on the multivariate Sobolev ellipsoid for each quadratic loss, which can be viewed as a generalization of Pinsker's theorem. Then, we show that the blockwise Efron--Morris estimator is exactly adaptive minimax over the multivariate Sobolev ellipsoids under the corresponding quadratic loss. It attains sharp adaptive estimation of any linear combination of the mean sequences simultaneously.

==> blockEM.dat <==
x f1 f2
   0.010000000000000   0.000493931517770  -0.000201967756877
   0.020000000000000  -0.000151738226644   0.000160175329206
   0.030000000000000  -0.000168109181575   0.000097419744722
   0.040000000000000  -0.000161401790325   0.000119522578956
   0.050000000000000   0.000167356475244  -0.000018475363086
   0.060000000000000   0.000381303180096  -0.000161642723077
   0.070000000000000   0.000264160342154  -0.000103307329626
   0.080000000000000   0.000043065695174  -0.000028323889239
   0.090000000000000   0.000855385250261  -0.000330127751740
   0.100000000000000   0.001056181663219  -0.000431225260645
   0.110000000000000   0.000787861129424  -0.000265237977753
   0.120000000000000   0.000274808723618  -0.000056332758198
   0.130000000000000   0.000609622958946  -0.000235370757237
   0.140000000000000   0.000167192585821  -0.000086399499452
   0.150000000000000   0.000135127508414  -0.000087280955660
   0.160000000000000   0.000319431246714  -0.000102989622460
   0.170000000000000   0.000043087471857   0.000020574343626
   0.180000000000000  -0.000233423185552   0.000079326956506
   0.190000000000000   0.000052013854334   0.000004090673590
   0.200000000000000  -0.000741265987459   0.000298157036534
   0.210000000000000  -0.000208848240998   0.000021637534670
   0.220000000000000   0.000261347991557  -0.000059943580977
   0.230000000000000   0.000327559747133  -0.000248682707364
   0.240000000000000  -0.000494424353090   0.000145446066021
   0.250000000000000  -0.000867659557979   0.000278205351828
   0.260000000000000   0.000329135982394  -0.000177330077771
   0.270000000000000   0.000278488554375  -0.000044284127897
   0.280000000000000   0.000502643491798  -0.000111215361589
   0.290000000000000  -0.001036912022000   0.000419682081241
   0.300000000000000   0.000030559942594  -0.000120881622257
   0.310000000000000   0.000759078251776  -0.000432861780050
   0.320000000000000   0.000289494570733  -0.000211375942884
   0.330000000000000   0.000715892150573  -0.000351030854446
   0.340000000000000   0.000068819777733  -0.000031266620656
   0.350000000000000   0.000187045491765  -0.000074226837341
   0.360000000000000   0.000152745711469  -0.000127685117266
   0.370000000000000   0.000382213164184  -0.000245128075357
   0.380000000000000  -0.000555595661353   0.000134590970637
   0.390000000000000  -0.000833009718131   0.000314057820135
   0.400000000000000  -0.000593103583317   0.000242103535883
   0.410000000000000   0.000433514480625  -0.000193255443864
   0.420000000000000  -0.000352277720114   0.000026081753080
   0.430000000000000  -0.000304900938398   0.000064703248409
   0.440000000000000   0.000029523084681   0.000051407771201
   0.450000000000000  -0.000063383260394   0.000046188812946
   0.460000000000000   0.000756682815328  -0.000271012604930
   0.470000000000000   0.000397143493024  -0.000152252849826
   0.480000000000000   0.000643150895011  -0.000248234280048
   0.490000000000000   0.000063277273717   0.000077068199480
   0.500000000000000  -0.000568402558303   0.000404289693731
   0.510000000000000   0.000474230819261  -0.000151859394773
   0.520000000000000   0.000422136326891  -0.000146637518694
   0.530000000000000   0.000440882980807  -0.000158393446846
   0.540000000000000   0.000796640946095  -0.000329367687718
   0.550000000000000  -0.000060746004583  -0.000018223969291
   0.560000000000000   0.000214204438724  -0.000209550737503
   0.570000000000000  -0.000426880080462   0.000247126007205
   0.580000000000000  -0.000938552496626   0.000185939565791
   0.590000000000000   0.000436754509817  -0.000319959270746
   0.600000000000000   0.000106418176053  -0.000164047374996
   0.610000000000000   0.000143262712467  -0.000055091233666
   0.620000000000000   0.000024542231064  -0.000025179864118
   0.630000000000000  -0.001177523299605   0.000622291055465
   0.640000000000000  -0.000580681937478   0.000207653699868
   0.650000000000000  -0.000838086876069   0.000465287656177
   0.660000000000000  -0.000555509301445   0.000210648766968
   0.670000000000000  -0.000126969491529  -0.000025715908418
   0.680000000000000  -0.000630440240973   0.000312006122780
   0.690000000000000  -0.000261386238485   0.000046123225284
   0.700000000000000  -0.000471318682887   0.000172624955471
   0.710000000000000  -0.001538733246815   0.000563297270058
   0.720000000000000  -0.000384424794101   0.000102412763207
   0.730000000000000   0.000066523568704   0.000076675024198
   0.740000000000000  -0.000334008627750   0.000267963715036
   0.750000000000000   0.000498988181934  -0.000134063901822
   0.760000000000000   0.000018828641505   0.000051352436135
   0.770000000000000   0.000573310888120  -0.000188827158543
   0.780000000000000   0.000067575642235   0.000016759684836
   0.790000000000000   0.000019165192948  -0.000000772347183
   0.800000000000000   0.000362675681516  -0.000082064545235
   0.810000000000000  -0.000371315035172   0.000212084601110
   0.820000000000000  -0.000378304544495   0.000193090290196
   0.830000000000000  -0.000289328985927   0.000192915659332
   0.840000000000000   0.000115143699295   0.000039084161025
   0.850000000000000   0.000298659887679  -0.000074824265741
   0.860000000000000  -0.000663579944749   0.000262858903143
   0.870000000000000  -0.000022481602784   0.000046573931530
   0.880000000000000  -0.000117317530512   0.000193558348350
   0.890000000000000  -0.000697389083968   0.000429310267246
   0.900000000000000   0.000162377256311   0.000022157202397
   0.910000000000000  -0.000224428859813   0.000166291890479
   0.920000000000000  -0.000278168165461   0.000222707261743
   0.930000000000000  -0.000287402477637   0.000208876590921
   0.940000000000000  -0.000435746776903   0.000164545384880
   0.950000000000000   0.000063129386673  -0.000070562316149
   0.960000000000000  -0.000578812789523   0.000256238689226
   0.970000000000000  -0.000231006981335   0.000120975963750
   0.980000000000000   0.000241852709696  -0.000073861406062
   0.990000000000000  -0.000947598805148   0.000366725994841
   1.000000000000000   0.000369555717767  -0.000096102127007




==> blockJS.dat <==
x f1 f2
   0.010000000000000   0.000450003412695  -0.000229270113546
   0.020000000000000  -0.000074855970813   0.000234489195208
   0.030000000000000  -0.000132971827576   0.000061977789422
   0.040000000000000  -0.000103940303618   0.000197141885210
   0.050000000000000   0.000131552263739  -0.000044140005057
   0.060000000000000   0.000380486502292  -0.000100014227787
   0.070000000000000   0.000281007956700  -0.000119794381364
   0.080000000000000   0.000084169192686   0.000015592565475
   0.090000000000000   0.000911954715594  -0.000314189056893
   0.100000000000000   0.001034807336129  -0.000410646318801
   0.110000000000000   0.000725258681895  -0.000356011423140
   0.120000000000000   0.000306389125010  -0.000034551794479
   0.130000000000000   0.000585216293550  -0.000290418152903
   0.140000000000000   0.000143341300854  -0.000188737084654
   0.150000000000000   0.000158168791839  -0.000138235916099
   0.160000000000000   0.000297680581058  -0.000112447542239
   0.170000000000000   0.000123819497136   0.000181393836480
   0.180000000000000  -0.000218705010913   0.000068672860802
   0.190000000000000   0.000015238078400   0.000035227844201
   0.200000000000000  -0.000712354286395   0.000273600287399
   0.210000000000000  -0.000243454936413  -0.000019333377078
   0.220000000000000   0.000261274669612   0.000022027794097
   0.230000000000000   0.000334269688380  -0.000224652649527
   0.240000000000000  -0.000492122075504   0.000098887526792
   0.250000000000000  -0.000895837018975   0.000168159200032
   0.260000000000000   0.000300346228918  -0.000205365734814
   0.270000000000000   0.000358183567611  -0.000008772762417
   0.280000000000000   0.000500192505006  -0.000024217940839
   0.290000000000000  -0.001028875467353   0.000381066176798
   0.300000000000000   0.000020916554543  -0.000120248385331
   0.310000000000000   0.000689379203089  -0.000512140493911
   0.320000000000000   0.000324583209113  -0.000170658874129
   0.330000000000000   0.000728812382588  -0.000268028395326
   0.340000000000000   0.000078215118177  -0.000104425111970
   0.350000000000000   0.000180097216388  -0.000111231633168
   0.360000000000000   0.000115936747679  -0.000130515679403
   0.370000000000000   0.000360314195195  -0.000189372035729
   0.380000000000000  -0.000487315190850   0.000161145098493
   0.390000000000000  -0.000834679280334   0.000238434508825
   0.400000000000000  -0.000574656315999   0.000246862141463
   0.410000000000000   0.000404673098158  -0.000123730942835
   0.420000000000000  -0.000365780733791   0.000061120954339
   0.430000000000000  -0.000279080305891   0.000074971862030
   0.440000000000000  -0.000009771563601   0.000053275703614
   0.450000000000000  -0.000138046766697  -0.000078601471550
   0.460000000000000   0.000797657350641  -0.000199468977150
   0.470000000000000   0.000351960159992  -0.000210168470235
   0.480000000000000   0.000667538494480  -0.000090673939747
   0.490000000000000   0.000134926515892   0.000148283306635
   0.500000000000000  -0.000531700092548   0.000284651865482
   0.510000000000000   0.000559377062879  -0.000057729132802
   0.520000000000000   0.000406202301641  -0.000186285474549
   0.530000000000000   0.000415964952169  -0.000108624015838
   0.540000000000000   0.000749060786579  -0.000220312113461
   0.550000000000000  -0.000051560254056  -0.000061515157892
   0.560000000000000   0.000279011160432  -0.000137120333632
   0.570000000000000  -0.000367416640740   0.000254763327107
   0.580000000000000  -0.000931095759922   0.000059314786789
   0.590000000000000   0.000450565573784  -0.000260155872080
   0.600000000000000   0.000123340556474  -0.000186800785145
   0.610000000000000   0.000134524519851  -0.000114464816388
   0.620000000000000   0.000040749884207  -0.000094860029106
   0.630000000000000  -0.001100093530759   0.000622667439169
   0.640000000000000  -0.000611894769412   0.000258301923203
   0.650000000000000  -0.000822080252938   0.000523671243158
   0.660000000000000  -0.000564290192082   0.000268228416404
   0.670000000000000  -0.000143075035185   0.000019600434233
   0.680000000000000  -0.000571975250048   0.000368191875884
   0.690000000000000  -0.000260562295430   0.000084861343503
   0.700000000000000  -0.000491709040216   0.000204591038371
   0.710000000000000  -0.001567517333207   0.000489501497642
   0.720000000000000  -0.000345065038554   0.000136320153018
   0.730000000000000   0.000062908340936   0.000170394097088
   0.740000000000000  -0.000312646949892   0.000303300943474
   0.750000000000000   0.000561598236061  -0.000049800531193
   0.760000000000000   0.000039785907570   0.000054021090850
   0.770000000000000   0.000639503818448  -0.000071424351795
   0.780000000000000   0.000011359127193  -0.000083874578365
   0.790000000000000   0.000043831592989  -0.000076832284575
   0.800000000000000   0.000369755155425  -0.000056473166627
   0.810000000000000  -0.000395358366642   0.000130389159218
   0.820000000000000  -0.000306471457241   0.000296968194498
   0.830000000000000  -0.000242139275428   0.000241283210455
   0.840000000000000   0.000101012546718   0.000061361907114
   0.850000000000000   0.000302304388231  -0.000040984530359
   0.860000000000000  -0.000680976708728   0.000238068663978
   0.870000000000000  -0.000067349745851   0.000009493556471
   0.880000000000000  -0.000129651407861   0.000208481458487
   0.890000000000000  -0.000711687682235   0.000405174619557
   0.900000000000000   0.000160654637851   0.000052775171344
   0.910000000000000  -0.000237989648658   0.000092451216150
   0.920000000000000  -0.000285294997504   0.000186540715025
   0.930000000000000  -0.000316273692498   0.000303258191766
   0.940000000000000  -0.000390740772014   0.000200533390649
   0.950000000000000   0.000062913444310  -0.000098794052111
   0.960000000000000  -0.000590882458544   0.000157620609866
   0.970000000000000  -0.000190943014395   0.000112368782696
   0.980000000000000   0.000206989382191  -0.000132570080094
   0.990000000000000  -0.000975857424857   0.000256033147952
   1.000000000000000   0.000353768905653  -0.000150463624483




==> obs.dat <==
x f1 f2
   0.010000000000000   0.000575936914543   0.001122032204296
   0.020000000000000  -0.002510175267447  -0.000112692867035
   0.030000000000000   0.000437808069410  -0.000201887714777
   0.040000000000000  -0.000149345340425   0.002559753573460
   0.050000000000000   0.000472840523729  -0.000194697913889
   0.060000000000000  -0.000605684273883  -0.000895206735949
   0.070000000000000   0.000365923003591  -0.003071819963328
   0.080000000000000  -0.000711072890428  -0.000299327089608
   0.090000000000000   0.000194575144406  -0.001211870092892
   0.100000000000000   0.002352369759238  -0.000387403875535
   0.110000000000000   0.000403560721525  -0.000070382428720
   0.120000000000000  -0.000874221698193   0.001344916196696
   0.130000000000000   0.001488638239711   0.000539349185990
   0.140000000000000   0.000125073922477   0.001224960453557
   0.150000000000000  -0.000248257045479   0.000007448298185
   0.160000000000000  -0.000874546815470  -0.000665655595970
   0.170000000000000   0.000468568278331  -0.000956108044617
   0.180000000000000  -0.002421114026772  -0.000985597796697
   0.190000000000000  -0.000954574274315  -0.000733389002323
   0.200000000000000  -0.000021750893422   0.000978016498481
   0.210000000000000  -0.000104261140081  -0.000248040289160
   0.220000000000000   0.000026644021806  -0.001541255935080
   0.230000000000000   0.000519133314002   0.002510321252295
   0.240000000000000  -0.000607618894615  -0.001078464030106
   0.250000000000000  -0.000541744519221  -0.000693766744355
   0.260000000000000   0.000664037582125  -0.000452960317507
   0.270000000000000  -0.000288474485696   0.002013430339650
   0.280000000000000  -0.000039447651020  -0.001828688297414
   0.290000000000000   0.000914132951424   0.000243740563060
   0.300000000000000  -0.000789348749380   0.000709464956045
   0.310000000000000   0.001386636231923   0.000134585503773
   0.320000000000000  -0.000865125861038   0.001127759996309
   0.330000000000000   0.001704847219914  -0.001252380405239
   0.340000000000000  -0.000231662738151  -0.000071491934140
   0.350000000000000   0.000357935208166  -0.000685703480873
   0.360000000000000  -0.000149128245739  -0.000093824032267
   0.370000000000000   0.000134505074343   0.000744823043155
   0.380000000000000  -0.000740136126431  -0.000534755814330
   0.390000000000000  -0.001036188034688   0.001277902865215
   0.400000000000000  -0.000922549718065   0.001546087071015
   0.410000000000000   0.000573641261659  -0.000519005929878
   0.420000000000000   0.000373306951527  -0.000117234558529
   0.430000000000000  -0.000493851950572   0.000406877784302
   0.440000000000000  -0.000414015592615   0.000229260817463
   0.450000000000000   0.000657953522391   0.000380198804606
   0.460000000000000   0.001457497336116  -0.000184373378104
   0.470000000000000  -0.000240018216316  -0.000927934993508
   0.480000000000000   0.000598062149535   0.001737966504005
   0.490000000000000  -0.000036439655566   0.001361764984865
   0.500000000000000  -0.002676147405761  -0.000182171180111
   0.510000000000000   0.000475773044247   0.000025557886342
   0.520000000000000   0.000418474658716  -0.000341720644979
   0.530000000000000   0.000422218843351   0.000289786974483
   0.540000000000000   0.000289008053196  -0.000292304455883
   0.550000000000000   0.000583844294898   0.000372505449260
   0.560000000000000  -0.000578571865707   0.001152576010898
   0.570000000000000   0.000404615609753   0.001567529858731
   0.580000000000000  -0.002259785075120   0.000056274518782
   0.590000000000000   0.001134620603671  -0.001019981141099
   0.600000000000000   0.000033401990198  -0.000888949975521
   0.610000000000000   0.000804362667186   0.000056748760967
   0.620000000000000   0.001172302462292  -0.000197929085245
   0.630000000000000  -0.002595739210762   0.001804383672917
   0.640000000000000   0.000979382344801  -0.000863793698903
   0.650000000000000  -0.000941045450598   0.000077166114288
   0.660000000000000  -0.001165686037280  -0.001512278838711
   0.670000000000000   0.000637363106065  -0.000341247677857
   0.680000000000000  -0.001733080439946   0.000440630631118
   0.690000000000000   0.000018890404312   0.000149009262509
   0.700000000000000  -0.001041084802323   0.000302853800212
   0.710000000000000  -0.002022059099846   0.000102140858907
   0.720000000000000   0.000688095740522  -0.000573797164713
   0.730000000000000  -0.002172690719810  -0.000582540635204
   0.740000000000000  -0.000463324321373   0.002804466805806
   0.750000000000000   0.000622404630197   0.001716133624588
   0.760000000000000   0.000214622291687   0.000517539478803
   0.770000000000000   0.000270588856988   0.001124334603692
   0.780000000000000  -0.000876053674679  -0.001169891469984
   0.790000000000000   0.000399047760267   0.000695271588873
   0.800000000000000  -0.002162276207296   0.001502052243256
   0.810000000000000  -0.000823292398284   0.001037204003791
   0.820000000000000   0.000336685666463  -0.000315919656466
   0.830000000000000  -0.000245319984311   0.001381164300033
   0.840000000000000   0.000217373746698   0.000149770979859
   0.850000000000000   0.002542554808776   0.001408804435392
   0.860000000000000  -0.002438395062254   0.000744253202414
   0.870000000000000  -0.001048038382903   0.002137984925030
   0.880000000000000  -0.001396980681068   0.000565230951965
   0.890000000000000  -0.000652876313165  -0.000323635855601
   0.900000000000000   0.001451218014525   0.000873719532005
   0.910000000000000   0.000931548913329  -0.000463147887021
   0.920000000000000   0.000763777164663   0.000033885909030
   0.930000000000000   0.000982164966676   0.000747506942048
   0.940000000000000   0.000412223777489   0.000210584166963
   0.950000000000000   0.000096112364979   0.001053927147598
   0.960000000000000  -0.000134083215201  -0.000406706881724
   0.970000000000000  -0.000116553437874   0.000619241157981
   0.980000000000000  -0.000292667050693  -0.000943806175406
   0.990000000000000  -0.000603177883266   0.000509341485826
   1.000000000000000   0.000016895295729   0.000664478559678



==> signal.dat <==
x f1 f2
   0.010000000000000   0.000513939417680  -0.000240338042783
   0.020000000000000  -0.000170827240574   0.000196377760643
   0.030000000000000  -0.000072945191443   0.000089512856872
   0.040000000000000  -0.000139409640448   0.000102287605568
   0.050000000000000   0.000176434409845   0.000011914958069
   0.060000000000000   0.000383286822976  -0.000178555462801
   0.070000000000000   0.000120597688614  -0.000038679567619
   0.080000000000000  -0.000090271370581  -0.000022870271057
   0.090000000000000   0.000759230609903  -0.000358129978039
   0.100000000000000   0.001045787228790  -0.000497635835314
   0.110000000000000   0.001016589562140  -0.000310810258341
   0.120000000000000   0.000173190994077  -0.000037575338831
   0.130000000000000   0.000570478204878  -0.000213059311908
   0.140000000000000   0.000221405398463  -0.000136283572088
   0.150000000000000   0.000104504373003  -0.000089345548429
   0.160000000000000   0.000319041781963  -0.000128693759178
   0.170000000000000   0.000163701359786  -0.000080636569224
   0.180000000000000  -0.000271083639591   0.000096820875212
   0.190000000000000   0.000030225005630   0.000043239104402
   0.200000000000000  -0.000832335787212   0.000328748487287
   0.210000000000000  -0.000432605031866   0.000120590774198
   0.220000000000000   0.000230395425912  -0.000046029060102
   0.230000000000000   0.000481310167302  -0.000273522791927
   0.240000000000000  -0.000444216748677   0.000113197665983
   0.250000000000000  -0.000858583296783   0.000292160025866
   0.260000000000000   0.000146670914979  -0.000036233356215
   0.270000000000000   0.000415997052546  -0.000076601603671
   0.280000000000000   0.000465967711786  -0.000092637857152
   0.290000000000000  -0.001080109539643   0.000446935654125
   0.300000000000000   0.000212748081194  -0.000205850932008
   0.310000000000000   0.000732644392250  -0.000457574498165
   0.320000000000000   0.000279486022628  -0.000257147474604
   0.330000000000000   0.000601565494433  -0.000301095702113
   0.340000000000000   0.000145329297305  -0.000105487459834
   0.350000000000000   0.000193100598561  -0.000109682895660
   0.360000000000000   0.000175969479018  -0.000114620250444
   0.370000000000000   0.000337403851545  -0.000265109938962
   0.380000000000000  -0.000712432424744   0.000209031686698
   0.390000000000000  -0.000752180399850   0.000282130906726
   0.400000000000000  -0.000404799014201   0.000132764443925
   0.410000000000000   0.000332099936227  -0.000165240806008
   0.420000000000000  -0.000398801366996   0.000062175107940
   0.430000000000000  -0.000326955419933   0.000067157953419
   0.440000000000000  -0.000033423649825   0.000091189514187
   0.450000000000000   0.000120054747064  -0.000052371945977
   0.460000000000000   0.000649406610607  -0.000236581046864
   0.470000000000000   0.000607315036496  -0.000244387768934
   0.480000000000000   0.000468858312212  -0.000161620594178
   0.490000000000000  -0.000027459062220   0.000065383412902
   0.500000000000000  -0.000563946160564   0.000359469558991
   0.510000000000000   0.000549751513941  -0.000217677952107
   0.520000000000000   0.000338667982762  -0.000103433351633
   0.530000000000000   0.000366074754756  -0.000147686861149
   0.540000000000000   0.000778050725107  -0.000319190264073
   0.550000000000000   0.000101855917868  -0.000093514443632
   0.560000000000000   0.000175305291751  -0.000222936389752
   0.570000000000000  -0.000175040132695   0.000076262980890
   0.580000000000000  -0.000862111847366   0.000233291219885
   0.590000000000000   0.000406027124603  -0.000237332150405
   0.600000000000000   0.000128819940345  -0.000135039225333
   0.610000000000000   0.000190362535568  -0.000091411692635
   0.620000000000000  -0.000047661027428  -0.000000615785719
   0.630000000000000  -0.001057539575968   0.000572481107491
   0.640000000000000  -0.000549394843430   0.000238547016483
   0.650000000000000  -0.000984623973191   0.000552337794719
   0.660000000000000  -0.000423582258231   0.000232651692119
   0.670000000000000  -0.000182458083968   0.000081783665025
   0.680000000000000  -0.000675059401916   0.000298433497336
   0.690000000000000  -0.000169963968610   0.000021101584135
   0.700000000000000  -0.000211016706095   0.000109494437373
   0.710000000000000  -0.001385708242493   0.000510003705984
   0.720000000000000  -0.000426841657516   0.000131527951734
   0.730000000000000   0.000079818945591   0.000042900719798
   0.740000000000000  -0.000419691092174   0.000340325983744
   0.750000000000000   0.000477692155736  -0.000115659052131
   0.760000000000000   0.000121864230261   0.000033006236384
   0.770000000000000   0.000390081955718  -0.000128553680193
   0.780000000000000   0.000010518263058   0.000056554085577
   0.790000000000000  -0.000105697397089   0.000092512354777
   0.800000000000000   0.000580831570726  -0.000209368990763
   0.810000000000000  -0.000226164050506   0.000199791013157
   0.820000000000000  -0.000418019107894   0.000222182705311
   0.830000000000000  -0.000108420679892   0.000087592645062
   0.840000000000000   0.000033518786473   0.000117318507490
   0.850000000000000   0.000325635221657  -0.000009759537845
   0.860000000000000  -0.000749693599942   0.000246126725449
   0.870000000000000  -0.000066702921603   0.000077525698361
   0.880000000000000   0.000045632059481   0.000084542273776
   0.890000000000000  -0.000892265934456   0.000533576976681
   0.900000000000000   0.000242964177353   0.000029136199611
   0.910000000000000  -0.000222277210253   0.000108174134923
   0.920000000000000  -0.000389984239266   0.000246787341649
   0.930000000000000  -0.000284489442636   0.000255458007317
   0.940000000000000  -0.000409617214302   0.000127179536117
   0.950000000000000  -0.000142249400789   0.000058999684854
   0.960000000000000  -0.000685928918458   0.000331001596800
   0.970000000000000  -0.000159334974517   0.000029215990667
   0.980000000000000   0.000044481359720  -0.000021731004897
   0.990000000000000  -0.001182649979533   0.000422497122807
   1.000000000000000   0.000202988480015  -0.000024248478455



==> sobolev_sample1.dat <==
x f1 f2
0.001 -0.131044467490433 0.0312298738061759
0.002 -0.134441721947146 0.0260372407672838
0.003 -0.134599195280106 0.0219643844813771
0.004 -0.130647570978526 0.0193205162570541
0.005 -0.129163976806915 0.0159637280710978
0.006 -0.12830449630132 0.0155380300110678
0.007 -0.125780010084503 0.0160668024790859
0.008 -0.125333345420839 0.0146382052067536
0.009 -0.124106772286739 0.0148035481950836
0.01 -0.126156471785004 0.0163454368549503
0.011 -0.122803040913426 0.0185287147788715
0.012 -0.118954559170114 0.0220421595275458
0.013 -0.116991463110277 0.0213878335013576
0.014 -0.113688140780338 0.0188542604739448
0.015 -0.111612798787055 0.0189710252544682
0.016 -0.111363491075495 0.0234805785143192
0.017 -0.110828114552331 0.0279694140825295
0.018 -0.112495357630798 0.0279457853961989
0.019 -0.114089430769217 0.028097710094941
0.02 -0.118553017138054 0.0241671989685116
0.021 -0.123935386865697 0.0200236105628579
0.022 -0.125584748117762 0.0164381597628852
0.023 -0.127502130026451 0.0126838542034412
0.024 -0.126686513843715 0.0129325971047415
0.025 -0.126614158987495 0.0108205229878924
0.026 -0.125690736888353 0.0112759557141184
0.027 -0.126219410454463 0.00808282071656279
0.028 -0.126482619005436 0.00601175448741776
0.029 -0.131144983972389 0.0039560116388707
0.03 -0.135899231371039 7.97929944549711e-05
0.031 -0.141887112746078 -0.00355586907422212
0.032 -0.145030063624587 -0.00469293639751679
0.033 -0.144748907190615 -0.00831198395592526
0.034 -0.143362903805414 -0.0124671500118619
0.035 -0.144949204063485 -0.0178890204889607
0.036 -0.143901815616039 -0.0236126167799509
0.037 -0.144327280418729 -0.0268669886143541
0.038 -0.144956385858667 -0.0307858584376852
0.039 -0.147458702749217 -0.0337308355107808
0.04 -0.146382126926813 -0.0330219327203866
0.041 -0.148346042768269 -0.0310265825629682
0.042 -0.15011743033789 -0.0301387536098485
0.043 -0.15397629166649 -0.0294306640974862
0.044 -0.155423232556484 -0.0284351753597016
0.045 -0.152771182981188 -0.0284941928895372
0.046 -0.153888929623675 -0.0292663498281046
0.047 -0.15381084506195 -0.0347206642180244
0.048 -0.152094866670263 -0.0379530356996989
0.049 -0.151801753790141 -0.040525384347502
0.05 -0.152330056014903 -0.0394232106481797
0.051 -0.151267282402631 -0.0413409071327049
0.052 -0.149322606536904 -0.043639726119023
0.053 -0.146816757467173 -0.0475363767551019
0.054 -0.148554681117461 -0.0499338408398265
0.055 -0.150438530519233 -0.0500285237084472
0.056 -0.154609448997608 -0.0516097891863797
0.057 -0.159387163582807 -0.0524264088847183
0.058 -0.161945838469219 -0.0567114854919815
0.059 -0.167408502217238 -0.0609580646942936
0.06 -0.170806642532218 -0.0648664822541498
0.061 -0.170238977882491 -0.0649467077236703
0.062 -0.174108417100393 -0.0658812201683788
0.063 -0.175897264247819 -0.0669868509812703
0.064 -0.176310975654252 -0.069124252365471
0.065 -0.173421462203703 -0.0694956927421781
0.066 -0.175551744595315 -0.0665956582319874
0.067 -0.17461211713899 -0.0677530233117243
0.068 -0.173485304116709 -0.068431588185828
0.069 -0.174741906898514 -0.068881657719214
0.07 -0.177463027465919 -0.0683964320225187
0.071 -0.178493572975678 -0.0671989744682752
0.072 -0.183388150789317 -0.0652171274588122
0.073 -0.187711994263925 -0.0635069309049539
0.074 -0.191920468387928 -0.0622853838213372
0.075 -0.197995050602974 -0.0572527411504918
0.076 -0.200885653768379 -0.0554031096778707
0.077 -0.201609354348634 -0.0544382044098809
0.078 -0.204493894671466 -0.0545144875207154
0.079 -0.202868714159469 -0.0554647700107239
0.08 -0.203431883646596 -0.0564030623362695
0.081 -0.204505915967103 -0.0576849801689239
0.082 -0.208681440108607 -0.0588200680658474
0.083 -0.210583873387362 -0.0574738814284313
0.084 -0.211949693335384 -0.0583700610853632
0.085 -0.214235508739715 -0.0589135348323345
0.086 -0.214791014032704 -0.0612364184103413
0.087 -0.216206517126331 -0.063035997087896
0.088 -0.216243436467883 -0.0630841127687875
0.089 -0.217829350499648 -0.0629213379334534
0.09 -0.221696200483612 -0.0629962512159095
0.091 -0.227038817404978 -0.059917550706914
0.092 -0.232329996932834 -0.0562482647648905
0.093 -0.238433761340051 -0.0518261943869739
0.094 -0.244021115371144 -0.0453686434276639
0.095 -0.244933429940475 -0.0408780254909734
0.096 -0.245038138875264 -0.0375758039095185
0.097 -0.247183983420133 -0.0329073332065533
0.098 -0.244834910963987 -0.0308865815307214
0.099 -0.244690589936654 -0.0307797903841522
0.1 -0.24635418785809 -0.0338646498832028
0.101 -0.245065798145257 -0.0344841880776843
0.102 -0.24723763074987 -0.0318515188921016
0.103 -0.249427906581952 -0.0293783282411642
0.104 -0.250422054778308 -0.0267950553464345
0.105 -0.247225388391142 -0.0237568261298575
0.106 -0.249122140892921 -0.0220387104861088
0.107 -0.251436168958291 -0.017807650020003
0.108 -0.25190639297681 -0.0140303765981518
0.109 -0.253991212369303 -0.0131599461360711
0.11 -0.255561190958864 -0.0121200818835638
0.111 -0.255314909102942 -0.00945951001475818
0.112 -0.253154715962267 -0.0103403540596013
0.113 -0.254663599478752 -0.00704696080393545
0.114 -0.253659633722374 -0.00199953125948545
0.115 -0.254087237379787 0.00263456852228926
0.116 -0.255233699331059 0.00622732495523643
0.117 -0.254233144816726 0.00793356241608929
0.118 -0.254830193915715 0.00850650467704092
0.119 -0.255331857667279 0.00655102482005584
0.12 -0.257644145970823 0.00423709817626604
0.121 -0.256495497064881 0.00653928438003864
0.122 -0.255211139645421 0.00159862209800099
0.123 -0.251781311885609 -0.000226484278715091
0.124 -0.250722631379754 -6.96284305124029e-05
0.125 -0.250311679578344 0.00177838657295703
0.126 -0.25420705168055 -0.00332196937717276
0.127 -0.257161514492895 -0.00379407743315035
0.128 -0.257867658715449 -0.00288425779442271
0.129 -0.255391961883295 -0.00293028645398481
0.13 -0.255777535059511 -0.002891601127686
0.131 -0.258156251697346 -0.00370999287297592
0.132 -0.259363019570718 -0.00125359565810432
0.133 -0.258736528114903 0.00174593679325753
0.134 -0.25452737349255 0.00964799401571033
0.135 -0.252883434258392 0.0160642326069621
0.136 -0.249558004560253 0.0196257373304469
0.137 -0.247603039350028 0.024338983477819
0.138 -0.247078046639998 0.0301666871834901
0.139 -0.244887666375661 0.0343392927005425
0.14 -0.244934611924376 0.0337219629316256
0.141 -0.248523467371734 0.0359668428839756
0.142 -0.254001115447448 0.0372023841314013
0.143 -0.254315999664703 0.0362960187791704
0.144 -0.252855497290725 0.0333179473100188
0.145 -0.250781828238713 0.025862275265483
0.146 -0.247616938533439 0.0217137342583554
0.147 -0.244164263607704 0.0215414086490326
0.148 -0.247931678336513 0.0215232380458871
0.149 -0.249447109789923 0.0246131358712344
0.15 -0.25285973910959 0.0272230559732602
0.151 -0.251895675697211 0.0300615577293557
0.152 -0.252651258441808 0.0340416478072416
0.153 -0.256342953906067 0.0414208608441775
0.154 -0.257115597100691 0.04746118937732
0.155 -0.259974118311396 0.0498113372432896
0.156 -0.263559487390617 0.051136532002072
0.157 -0.26818348011313 0.0511356584220922
0.158 -0.271438724954336 0.0538270636777258
0.159 -0.270519257242176 0.0540129157642046
0.16 -0.265665079401624 0.0545385030284572
0.161 -0.264557971922414 0.0554355488688749
0.162 -0.267431651362437 0.0534400870294194
0.163 -0.266683816068436 0.0507610095774284
0.164 -0.265268943868114 0.0474729308456474
0.165 -0.268348235796676 0.0449137738697687
0.166 -0.269234493237691 0.0416074374487325
0.167 -0.270020438572314 0.0341358572713094
0.168 -0.268587312715766 0.0288043602106557
0.169 -0.268178453954343 0.0267146288486762
0.17 -0.270835668738838 0.0260103431914657
0.171 -0.270561270356513 0.0240990117604676
0.172 -0.270331786948583 0.0206878648371303
0.173 -0.265368925098128 0.0193001868102428
0.174 -0.26206380962499 0.0170383581330503
0.175 -0.260293422754807 0.0174275084839956
0.176 -0.258374186335915 0.0129766810216643
0.177 -0.255829888180689 0.0120928562407485
0.178 -0.252671398715015 0.0126951200644532
0.179 -0.250167233933906 0.00966145417201185
0.18 -0.247157853339223 0.012387296916921
0.181 -0.245550871380066 0.0132960723227659
0.182 -0.245970118495083 0.0162296299693698
0.183 -0.240806406131459 0.015943560109096
0.184 -0.236960175388502 0.0133061397341116
0.185 -0.232672549682847 0.0114117600545886
0.186 -0.230027711941768 0.00822706850713728
0.187 -0.230941462758278 0.00466630339537856
0.188 -0.229423095753925 0.00424508861938493
0.189 -0.227270531344843 0.00180499133427239
0.19 -0.223712847456095 -0.00244620248743574
0.191 -0.218008373011053 -0.00435866346058363
0.192 -0.214174209540959 -0.00662499689187612
0.193 -0.212934193865197 -0.00402056451989863
0.194 -0.212347021977248 -0.00402792332112293
0.195 -0.21318932499888 -0.00401253747179353
0.196 -0.21668619128421 -0.00462674852001352
0.197 -0.21951965494862 -0.0029056211622852
0.198 -0.220274293932179 -0.00291341832352644
0.199 -0.222015975087926 -0.00250969522476468
0.2 -0.225388768988167 -0.000785895708618919
0.201 -0.226491131990141 -0.00268918341221837
0.202 -0.226085135487445 -0.0047430928747692
0.203 -0.225403480856645 -0.00912255790968202
0.204 -0.224669276116293 -0.00914827078552417
0.205 -0.221838280905292 -0.00899879109757999
0.206 -0.219674294000608 -0.00798286829975716
0.207 -0.214104666364122 -0.00692697843370555
0.208 -0.206940254878789 -0.00670136428219935
0.209 -0.202894647032164 -0.0100803770785977
0.21 -0.198534006499631 -0.0133475753801463
0.211 -0.193899669423049 -0.0179123734800365
0.212 -0.186978896644143 -0.0189129341192481
0.213 -0.182873893122876 -0.02086948181908
0.214 -0.176176191753763 -0.0248277078330787
0.215 -0.170888624407316 -0.0308992517762005
0.216 -0.166352923218031 -0.0372945384865792
0.217 -0.163304459338666 -0.0411278356410874
0.218 -0.161957552207309 -0.0416997589471543
0.219 -0.157140493367299 -0.0405504172397544
0.22 -0.152022395034381 -0.042161977936485
0.221 -0.148880003603957 -0.0406815632276999
0.222 -0.149488605376398 -0.0457451275177678
0.223 -0.14610257007923 -0.0475287502880981
0.224 -0.141766596105681 -0.049612917816503
0.225 -0.136318286742538 -0.0520491232952495
0.226 -0.131900174843491 -0.0553954488513043
0.227 -0.127642338321834 -0.0577329773862204
0.228 -0.121850347056691 -0.0617128540869485
0.229 -0.115964780103825 -0.0669390021037095
0.23 -0.112015314134895 -0.0754497896305979
0.231 -0.109421345851778 -0.0806068222279845
0.232 -0.105336640166035 -0.0852465949482452
0.233 -0.105269744644777 -0.0854961531613176
0.234 -0.106781347192224 -0.0897249783661699
0.235 -0.106305767052944 -0.0907640296044626
0.236 -0.104541432631813 -0.0949406327810146
0.237 -0.103554374502449 -0.0982044002763228
0.238 -0.104066793814206 -0.102196065965961
0.239 -0.102942910918237 -0.105247654699778
0.24 -0.102005720483586 -0.103602234338711
0.241 -0.100686893610672 -0.107014375963177
0.242 -0.10269096677528 -0.108157575076568
0.243 -0.100959522932557 -0.110206615510094
0.244 -0.102359634693693 -0.112845094729819
0.245 -0.101356189294413 -0.112639641865233
0.246 -0.102262903256855 -0.118127322779894
0.247 -0.102284578827943 -0.120472358540279
0.248 -0.104602437694112 -0.124272314468498
0.249 -0.10728157257457 -0.128318160070007
0.25 -0.11153725505924 -0.132497900364197
0.251 -0.113533933586519 -0.136504466962818
0.252 -0.11449019835327 -0.138269746084297
0.253 -0.111884122927216 -0.137308541077014
0.254 -0.106557848277777 -0.142293362126698
0.255 -0.102120106576408 -0.149121517846121
0.256 -0.101372831833473 -0.154776755859119
0.257 -0.100719949452964 -0.159201268309409
0.258 -0.099218986986916 -0.165099853027292
0.259 -0.10130487152482 -0.172989197430658
0.26 -0.102609383070996 -0.18176541685915
0.261 -0.10113477811366 -0.184907509100242
0.262 -0.0985788282170282 -0.189283453956185
0.263 -0.0976975626276137 -0.191770436112306
0.264 -0.0995569199080063 -0.194395778065683
0.265 -0.102439212277252 -0.194729547852941
0.266 -0.10028951825195 -0.194197320772045
0.267 -0.0998608029081327 -0.196012381358048
0.268 -0.097455031918278 -0.198983175231276
0.269 -0.0973877703273797 -0.202556213566766
0.27 -0.0989945004313778 -0.203891349211069
0.271 -0.0995256475071555 -0.2014285760181
0.272 -0.0970750686576879 -0.200243644237808
0.273 -0.0937310448768352 -0.203071944089945
0.274 -0.0933953345226965 -0.202824801254474
0.275 -0.0933896637907153 -0.201743063406367
0.276 -0.0955884889128876 -0.202687377722598
0.277 -0.0982302986223691 -0.199864850753093
0.278 -0.0999471430257122 -0.197444084679425
0.279 -0.0989759329781978 -0.195587134835438
0.28 -0.0980061224589749 -0.19671066419812
0.281 -0.0960145250775145 -0.198391095724079
0.282 -0.0938300034048522 -0.199548105307583
0.283 -0.0911247533691362 -0.195303768676567
0.284 -0.0901068960228675 -0.188385640617077
0.285 -0.0855085119447511 -0.180855194369992
0.286 -0.0835908576457834 -0.174220905216721
0.287 -0.0822792871741183 -0.165724606390129
0.288 -0.0783606224488685 -0.160002577412275
0.289 -0.0771038868276045 -0.154325972996367
0.29 -0.0750363931436215 -0.148769776773191
0.291 -0.0725375165854215 -0.14367648289322
0.292 -0.0697280316881095 -0.138127408902642
0.293 -0.0685899279527157 -0.134625089914985
0.294 -0.0676662870156553 -0.129897511690364
0.295 -0.0667952071922917 -0.12549343505533
0.296 -0.0672804107623474 -0.118661023215882
0.297 -0.0666914195136166 -0.107433063913025
0.298 -0.0643514801735601 -0.0997790394477847
0.299 -0.0669695100089637 -0.0955589312838123
0.3 -0.0709284268710255 -0.0883053750953991
0.301 -0.0751266329348683 -0.0834258208558623
0.302 -0.0751385997824151 -0.080384309785958
0.303 -0.0732685045613528 -0.0751110556790714
0.304 -0.071991773251815 -0.0674124006008643
0.305 -0.0701533059000449 -0.0624754907814527
0.306 -0.0667685139553208 -0.0613127663565
0.307 -0.0609939183759406 -0.0577418084489302
0.308 -0.0581612890591944 -0.053474691062405
0.309 -0.0553631095165515 -0.0491627369290981
0.31 -0.0504120448400908 -0.0476066914771761
0.311 -0.043422960329662 -0.0455126851022658
0.312 -0.0384763031535714 -0.0487778817454504
0.313 -0.0335801562606057 -0.0545943507864458
0.314 -0.0311910554894829 -0.0578716458955488
0.315 -0.0287546457229418 -0.0607682210168625
0.316 -0.024282795866981 -0.063989618468722
0.317 -0.0235477192205297 -0.0671044139226789
0.318 -0.0202369354829559 -0.0715559403022505
0.319 -0.0210362811157488 -0.07564431958911
0.32 -0.0225554912176284 -0.078176691440114
0.321 -0.0211116106707369 -0.0793854213536971
0.322 -0.015559277134262 -0.0777047369655394
0.323 -0.00834633295749593 -0.0787436654994746
0.324 -0.00444468128435606 -0.078200390362288
0.325 -0.000252417851095745 -0.0782152615872965
0.326 0.00663155970003523 -0.0752097072755206
0.327 0.0136917984843458 -0.0740322576457517
0.328 0.0206060983184221 -0.0722899665643794
0.329 0.0298310646234079 -0.0694848034113355
0.33 0.0399909667254503 -0.0670648870365331
0.331 0.0475777646011706 -0.0664216820887794
0.332 0.0546944620760283 -0.0650372634486306
0.333 0.0596823201049655 -0.0657054300640583
0.334 0.0624744042311176 -0.0641056175134972
0.335 0.0683996067457952 -0.0628060115250946
0.336 0.0765806843097958 -0.062311696935953
0.337 0.0848088869916745 -0.0599370824800957
0.338 0.0955507229438023 -0.0565502702152157
0.339 0.106582486112375 -0.0547542914576188
0.34 0.112731541481634 -0.0555065549642398
0.341 0.11936630193341 -0.0548368316146919
0.342 0.128229831194864 -0.054042809387593
0.343 0.132063824701186 -0.053959529727805
0.344 0.137355907799302 -0.0530851728105412
0.345 0.144092044809949 -0.0529147695494043
0.346 0.150600491371602 -0.0482814909270575
0.347 0.150515247662263 -0.0483209550116716
0.348 0.150429732208789 -0.0436996716273499
0.349 0.152669937684724 -0.0381188401127893
0.35 0.152313292606451 -0.0339959859773332
0.351 0.155778900644059 -0.0258062447130447
0.352 0.157136842997227 -0.0215695072669469
0.353 0.156461000284226 -0.0154364398256837
0.354 0.158220330504975 -0.00900528558310514
0.355 0.158364402701896 -0.00360026455952225
0.356 0.158525482785232 -0.000658992822605411
0.357 0.159427374732069 0.00234952869782605
0.358 0.164616104642311 0.00754616299242477
0.359 0.168158019680091 0.00838810624687846
0.36 0.168996088254065 0.00709800843370122
0.361 0.171127969531819 0.00619273696465051
0.362 0.171811627694577 0.00794741227065938
0.363 0.16960936450264 0.0144566744071726
0.364 0.167354524678873 0.0197419209338627
0.365 0.169845381605203 0.0196765181802489
0.366 0.170077997530498 0.022980460025243
0.367 0.173241702165138 0.0254173760571176
0.368 0.176958191444368 0.0323765991882023
0.369 0.178384627980578 0.0356402910235501
0.37 0.178484240052119 0.0388954703926916
0.371 0.177759362047269 0.0402046524166529
0.372 0.178112526484381 0.0420266104255078
0.373 0.182497512727637 0.0469570487506096
0.374 0.184937456601887 0.0548127123348606
0.375 0.187304332697531 0.0598940578311132
0.376 0.186983022391984 0.0660232587938742
0.377 0.187283932486685 0.0724902502402749
0.378 0.184864721257558 0.0775466527098106
0.379 0.184592415245372 0.084849870529171
0.38 0.184418272759261 0.0862030461373773
0.381 0.185465385123129 0.0851827700314422
0.382 0.186016734799387 0.0840577829736234
0.383 0.181433274659128 0.0856728284437808
0.384 0.177802037822845 0.0893303144098941
0.385 0.177033775493942 0.0915623685776781
0.386 0.173355943585689 0.0939432399983289
0.387 0.170302599674814 0.0946710001773132
0.388 0.167113693463459 0.0946832195002138
0.389 0.163875714153293 0.0955320902060842
0.39 0.162127822829226 0.100475182274053
0.391 0.159375589037005 0.102201036022836
0.392 0.157627290065164 0.101593179152494
0.393 0.151655057076431 0.10098724859263
0.394 0.148592685105316 0.102315810254832
0.395 0.148953677590852 0.106516526608595
0.396 0.146366087446638 0.111235690404568
0.397 0.144133148183766 0.11410901302143
0.398 0.142034622293605 0.117312444909045
0.399 0.138576455197667 0.118659445507188
0.4 0.132525025039282 0.118375359984503
0.401 0.130048412559556 0.118917896935106
0.402 0.126559719164333 0.11836443328478
0.403 0.126363525133356 0.118374030648823
0.404 0.12359674433553 0.117844996281092
0.405 0.118035476738797 0.118881262162468
0.406 0.112354868012625 0.119289249876658
0.407 0.108976530200185 0.117159444456084
0.408 0.108723190886487 0.114203406964642
0.409 0.106130744082124 0.111997067040959
0.41 0.105468274051671 0.110004558846498
0.411 0.104456210542502 0.107749591566253
0.412 0.100726686383079 0.105845893371256
0.413 0.0950085147762875 0.105037315861164
0.414 0.0912632746618959 0.103758683882358
0.415 0.0888674934794423 0.0983534618325864
0.416 0.0836525629479584 0.0924939857638749
0.417 0.0796549634286041 0.0873117757243199
0.418 0.0767377034695909 0.0825392821282359
0.419 0.0783103076527043 0.0787322868928096
0.42 0.077209219374177 0.0781110610195072
0.421 0.077378363167716 0.0776613391218947
0.422 0.0796812396616053 0.0788141518144893
0.423 0.0790205727203558 0.0801016628836578
0.424 0.0774104832445835 0.0818994178159454
0.425 0.0753703752663653 0.0839171960997197
0.426 0.0719839737243988 0.0855642959906812
0.427 0.0694285455504189 0.0868290568601496
0.428 0.0687849242218895 0.0853109184626852
0.429 0.0698374091976341 0.0858213988398768
0.43 0.0670787181541116 0.0808963086147678
0.431 0.0651659518579604 0.0829750955897445
0.432 0.0625418454938276 0.082239736916471
0.433 0.061117910979507 0.079377694026083
0.434 0.0592622903365925 0.0755558875626647
0.435 0.0571358564752028 0.0729012267392089
0.436 0.0534510645177116 0.0704033949401997
0.437 0.0471887700725872 0.0708309546971422
0.438 0.040781873510348 0.0699312662389366
0.439 0.0347833307729332 0.0733047668085392
0.44 0.0309391560974392 0.0715724074202753
0.441 0.0252669879418287 0.0704681364807392
0.442 0.021580310770098 0.0701889400450822
0.443 0.020274950028125 0.070791467716158
0.444 0.0196225614444592 0.0713834272399594
0.445 0.0174661187282552 0.0723260529469792
0.446 0.0140740337339749 0.0715853276277309
0.447 0.0108764268463221 0.0732438856835435
0.448 0.00253981806811872 0.0746528250568796
0.449 -0.00690286201524758 0.0714034434555951
0.45 -0.0169991348008157 0.0708644585744279
0.451 -0.0210374695567218 0.0701592485713925
0.452 -0.0265887005071563 0.0704248848117536
0.453 -0.0339296202920313 0.0697169215036306
0.454 -0.0409919666201469 0.0691191569310777
0.455 -0.0455903005522905 0.0672771433534924
0.456 -0.0495994593638191 0.0685154970902362
0.457 -0.0559314038893518 0.06951509058931
0.458 -0.0589745147953905 0.07067941777851
0.459 -0.0618944243296722 0.0705432519274374
0.46 -0.0627550403841436 0.0690295888880293
0.461 -0.06407804286615 0.0687608636368302
0.462 -0.0644469861368307 0.0693308901514627
0.463 -0.064060606121769 0.0685814479854454
0.464 -0.0644776519203281 0.0663891746424865
0.465 -0.0643165706106104 0.0662267710223822
0.466 -0.0656209561134464 0.0632239990960587
0.467 -0.0628853258081649 0.0555662585703306
0.468 -0.0586919422211851 0.0515698416560961
0.469 -0.0537278984894373 0.0498652112730155
0.47 -0.0508010372296117 0.0450713992513357
0.471 -0.0488633538577213 0.0410180508391325
0.472 -0.0496895081644011 0.0361484898623953
0.473 -0.0513327156415355 0.0318747963090365
0.474 -0.0545262895844101 0.0306489638520791
0.475 -0.0560322472663827 0.0259426356823929
0.476 -0.0555864335456617 0.023962353791955
0.477 -0.0560873154145491 0.0244927871262092
0.478 -0.0543270855597415 0.0232828929335197
0.479 -0.0504486880727115 0.0219667146487787
0.48 -0.0494699212899124 0.0201989692034763
0.481 -0.0469115243348558 0.0166056980618771
0.482 -0.0434675741543264 0.0147106036169522
0.483 -0.0426458172185738 0.0159680810299465
0.484 -0.03865424463093 0.0122957327959251
0.485 -0.0352993402511584 0.00707655625736072
0.486 -0.0306850094097334 -0.00295648034586907
0.487 -0.0278119603414953 -0.0119158106895817
0.488 -0.0255966654164945 -0.0172593034153887
0.489 -0.0208334202488119 -0.0215258948025861
0.49 -0.0151785723387999 -0.0237398758092399
0.491 -0.00916296346411951 -0.0252664230546167
0.492 -0.00399472709949215 -0.0237045783714215
0.493 -0.00317920501538825 -0.0206981062087435
0.494 0.00108299935576848 -0.0213283605772837
0.495 0.00570919493665558 -0.0230102784577791
0.496 0.00840302712846555 -0.0239301458980875
0.497 0.010181369376314 -0.02697046622925
0.498 0.0149638989466336 -0.0293251873606557
0.499 0.0171702240426086 -0.0312614206959647
0.5 0.0199887582380146 -0.0355640911768288
0.501 0.0222362148596761 -0.0420130388344734
0.502 0.0279820118255771 -0.0450389171948403
0.503 0.0361232784745991 -0.0500983064351275
0.504 0.0434947392281792 -0.0570771655233831
0.505 0.0484468551902184 -0.0606043041954996
0.506 0.0530548167131203 -0.0648247405720955
0.507 0.0575432887557988 -0.0671365641661495
0.508 0.0628486923778744 -0.0695569134015366
0.509 0.0685128803917393 -0.073660655948418
0.51 0.0736835776973721 -0.078205551187603
0.511 0.0767268505439729 -0.0806520780068328
0.512 0.0819852674610866 -0.0807425148180525
0.513 0.0857634288745481 -0.0842785139304061
0.514 0.0882941625228776 -0.0880221779367773
0.515 0.0883673258846743 -0.0897142461347638
0.516 0.0887802139172288 -0.0923299101710732
0.517 0.0927182765452075 -0.0967891343270337
0.518 0.0955893109866796 -0.102243290915433
0.519 0.0991929628611023 -0.106338252760452
0.52 0.104617182934061 -0.106474194453558
0.521 0.112476045918833 -0.108979104452857
0.522 0.120047490675223 -0.111256562536744
0.523 0.128664078677704 -0.113014993864792
0.524 0.132897548948654 -0.115607838847154
0.525 0.139155125202245 -0.11758401679612
0.526 0.144566071350543 -0.119022281394022
0.527 0.150674618241719 -0.118346593111433
0.528 0.153873106195999 -0.122459500519075
0.529 0.159392134403593 -0.121646319396938
0.53 0.161157771628327 -0.118416615502473
0.531 0.163655119550969 -0.116156177085782
0.532 0.164837162435853 -0.117631114437214
0.533 0.168286320860201 -0.115759276216774
0.534 0.169788008566973 -0.113638063333838
0.535 0.170007038289609 -0.114222408710751
0.536 0.170132957168897 -0.119606247993666
0.537 0.172362376338302 -0.121386695311507
0.538 0.175092783066486 -0.12174014747411
0.539 0.177085861190771 -0.122777060102202
0.54 0.177550645100238 -0.122595142176052
0.541 0.179754744710877 -0.125067891785575
0.542 0.184883043366153 -0.123751437720121
0.543 0.188947495385897 -0.124356300474701
0.544 0.193130934068983 -0.127077180155515
0.545 0.195841173220998 -0.12827649804079
0.546 0.199519314934746 -0.130154467177833
0.547 0.200113598707256 -0.133158367101147
0.548 0.203903583319754 -0.134301908383163
0.549 0.207478925857144 -0.134125040850166
0.55 0.205738454948721 -0.13563738658919
0.551 0.202056497701735 -0.136316989298974
0.552 0.203776848674503 -0.136795670049959
0.553 0.204724352776622 -0.137965933190287
0.554 0.202472824867864 -0.138245518312642
0.555 0.204894086174761 -0.138968050669884
0.556 0.209293608482742 -0.137332131204133
0.557 0.20826987297304 -0.134958659279268
0.558 0.208831561797872 -0.130341058067094
0.559 0.211137777384618 -0.127472818046152
0.56 0.213907118492812 -0.128499777017486
0.561 0.213009212202459 -0.125352781013471
0.562 0.215035533005903 -0.125385462186917
0.563 0.214300523450046 -0.126458711308034
0.564 0.216296184221189 -0.124374428571717
0.565 0.218392964407824 -0.123540318692122
0.566 0.219747849866995 -0.122308146661454
0.567 0.221205070337005 -0.119338578391578
0.568 0.218835956565891 -0.12098239809707
0.569 0.217232805081231 -0.123371111469039
0.57 0.217513796687684 -0.124677545941235
0.571 0.216053177893317 -0.125161649934215
0.572 0.215327410463281 -0.125451284133953
0.573 0.213612648009427 -0.122011236460729
0.574 0.212654422261381 -0.121938836327204
0.575 0.213004187031198 -0.123274990032711
0.576 0.211204489841228 -0.122787986131871
0.577 0.209266721321681 -0.121531432923151
0.578 0.207597260148976 -0.118893316154603
0.579 0.206322213673127 -0.119064640620852
0.58 0.205121306248001 -0.121554479946329
0.581 0.205089804347282 -0.12143310870374
0.582 0.206414174167142 -0.1210424172757
0.583 0.206130004603153 -0.121110259109953
0.584 0.20427622238873 -0.121173404026893
0.585 0.204790358284366 -0.122245679478931
0.586 0.203056290648058 -0.126394439760819
0.587 0.203673713728708 -0.128041205674235
0.588 0.205487773631299 -0.12701322494167
0.589 0.205138437335905 -0.127764469442063
0.59 0.204639755347518 -0.130908725811374
0.591 0.209554756637257 -0.13456665583988
0.592 0.211508147720389 -0.136206614949965
0.593 0.214245084688238 -0.137833907018172
0.594 0.217475399221693 -0.136784121920632
0.595 0.219777128218036 -0.136885112554847
0.596 0.223148563899567 -0.134426072940321
0.597 0.227455032886282 -0.133320692312771
0.598 0.227285977802791 -0.134153320291677
0.599 0.224919911928643 -0.130645773843515
0.6 0.219161321198973 -0.12823206514689
0.601 0.21681187521375 -0.127092503640219
0.602 0.213010412161256 -0.122501642995012
0.603 0.209722747180718 -0.119124624773461
0.604 0.207272616493299 -0.11707060979639
0.605 0.203746136831538 -0.114712953825115
0.606 0.199864247539232 -0.113713182175458
0.607 0.196144774361952 -0.111025235413651
0.608 0.192358061127979 -0.105951022523672
0.609 0.188218318337402 -0.0978346173322484
0.61 0.184932080765874 -0.0900104764803757
0.611 0.180253681876364 -0.086155195628986
0.612 0.175685120928076 -0.0814304165362676
0.613 0.172669313650516 -0.0765107043536996
0.614 0.171480440507658 -0.0676666354006341
0.615 0.169399250830596 -0.0593964178877898
0.616 0.168662763909981 -0.0500588784263134
0.617 0.166597829429228 -0.042287365061199
0.618 0.168386992918293 -0.0402922781834371
0.619 0.16915099080216 -0.0345595491395379
0.62 0.166613463868718 -0.029916023124498
0.621 0.163612776737873 -0.0296003847920624
0.622 0.162473268443577 -0.0253387649067881
0.623 0.161598061840031 -0.0227296839199476
0.624 0.162283531606233 -0.0205756493287988
0.625 0.164075927530155 -0.0165330775744129
0.626 0.167814515015304 -0.0119754957849535
0.627 0.172008017713889 -0.0125093957927961
0.628 0.172045687820074 -0.0106628444819323
0.629 0.171429325823671 -0.00858140520609206
0.63 0.167672566420739 -0.00885714371075437
0.631 0.163130357720106 -0.0134746292856435
0.632 0.16154540635572 -0.0153112005646578
0.633 0.159925618962455 -0.0159744002068832
0.634 0.16116396640956 -0.017491791754409
0.635 0.158378586268759 -0.0207685416148575
0.636 0.15670701605536 -0.02267302498149
0.637 0.15498162023255 -0.0256381378869619
0.638 0.153064314878491 -0.0278071699487444
0.639 0.151747169032626 -0.0317270284307239
0.64 0.15179900147181 -0.0347861123421013
0.641 0.149453609583092 -0.0385671044480481
0.642 0.149846045606877 -0.0409412127537273
0.643 0.14999847808449 -0.0435106267886955
0.644 0.154582114287609 -0.047520683682331
0.645 0.157770282488833 -0.047580746033231
0.646 0.157767992128859 -0.0502130757498422
0.647 0.159436671457741 -0.0504543162922297
0.648 0.159988911385759 -0.0540508775005646
0.649 0.162799253427237 -0.0590383454824983
0.65 0.161696323835892 -0.0618484474914373
0.651 0.165969882849936 -0.0653213972644643
0.652 0.166059789113384 -0.0667864942602677
0.653 0.167303942917716 -0.0648837265408947
0.654 0.165381124787755 -0.0629448872104044
0.655 0.164342682613022 -0.0624149270180427
0.656 0.162429627463811 -0.0645274975481303
0.657 0.160392576263796 -0.0656365720531273
0.658 0.155957146101437 -0.0614115929677506
0.659 0.151665717243331 -0.0610013136242246
0.66 0.149697564923764 -0.0570800493153407
0.661 0.151379388565919 -0.0546413306528662
0.662 0.148714239523883 -0.0500570596930613
0.663 0.147021107265365 -0.0490019052078185
0.664 0.147001618668797 -0.0469916579936331
0.665 0.145057456056219 -0.0459913155385763
0.666 0.141386076457356 -0.0444919291973003
0.667 0.140004485836734 -0.0429827759488467
0.668 0.136154745972602 -0.0401202043509604
0.669 0.13383203238707 -0.0349094361118703
0.67 0.132924231641184 -0.0318886420004087
0.671 0.132124754944668 -0.0291470377165345
0.672 0.130864493305335 -0.027233495438286
0.673 0.130744262077331 -0.0257197384314107
0.674 0.128050724183474 -0.0236578370246406
0.675 0.125807280296167 -0.0278114100892544
0.676 0.123662490373789 -0.0260941706612768
0.677 0.122361443139409 -0.0220885732225863
0.678 0.121492751154864 -0.0159983472552864
0.679 0.117408142656329 -0.010622780351204
0.68 0.114926887750451 -0.0100150927170103
0.681 0.114157424726552 -0.00686475271259535
0.682 0.114001704307184 -0.00242440648146328
0.683 0.110104970151108 0.00350912009851742
0.684 0.105285110685792 0.00962094329545263
0.685 0.104283049957673 0.0122794572006649
0.686 0.102259300789524 0.014645372956517
0.687 0.099716080861724 0.0170299946016487
0.688 0.0983559646559344 0.0227334430110002
0.689 0.0936589317394946 0.0279934489880453
0.69 0.0902150694014269 0.0307138189718744
0.691 0.0859446000186733 0.0340508002772055
0.692 0.0828812660357499 0.0375119572110707
0.693 0.0840580252697056 0.0411945322409469
0.694 0.0850350726409831 0.0422158412412593
0.695 0.0880553596271701 0.0449031200533807
0.696 0.0932089005019026 0.0488125047575843
0.697 0.0986887671654896 0.0510619841545591
0.698 0.101571213380371 0.0556817905726636
0.699 0.105293203261603 0.0608473920020918
0.7 0.112335116631675 0.0627761089075423
0.701 0.114676340170666 0.0657098317653089
0.702 0.113517936167433 0.0686267280157603
0.703 0.113026759135688 0.0685858582476831
0.704 0.113191410291926 0.0691508926134229
0.705 0.11351190422045 0.0701715661160795
0.706 0.11554326689182 0.0718218642482758
0.707 0.117502682556461 0.0711521407044105
0.708 0.12089926042898 0.068630461023903
0.709 0.120339614014337 0.0684572192253617
0.71 0.124208933269047 0.0677347608104947
0.711 0.125980681681044 0.0698228517496517
0.712 0.128631884837114 0.071788226115145
0.713 0.130795985398446 0.0705092328880189
0.714 0.131526236076183 0.0699405607204944
0.715 0.131612244998407 0.0746491577235893
0.716 0.131396014724787 0.0762714450852109
0.717 0.130652954792856 0.0799330536065924
0.718 0.126513580555503 0.0800715292480641
0.719 0.124062589870372 0.0805367949883355
0.72 0.121044200249537 0.0831146428746378
0.721 0.115916246000406 0.0833212373080746
0.722 0.114699664936266 0.0846605629241704
0.723 0.113104153436233 0.0870744323625029
0.724 0.110975855454289 0.0884928645079061
0.725 0.112020913985919 0.087018842642611
0.726 0.111624473965119 0.0881358909746344
0.727 0.110986038834956 0.0900342825057039
0.728 0.109129224412538 0.0926996664265407
0.729 0.110330729239831 0.0979303098064974
0.73 0.111428958838617 0.101259419128736
0.731 0.112489320876781 0.106136888757815
0.732 0.113637523282666 0.106559880340002
0.733 0.116277001491959 0.108551756689969
0.734 0.120637845829267 0.110439509587075
0.735 0.123525516737951 0.110856553166439
0.736 0.123302406388629 0.111616997587426
0.737 0.121746563611607 0.113300908337284
0.738 0.122683629990545 0.110407339451281
0.739 0.121921550817262 0.109918162859896
0.74 0.122083162854687 0.109311499107169
0.741 0.115888166063336 0.106331007624691
0.742 0.112254897092886 0.101345168231243
0.743 0.110466142225044 0.0954264518430614
0.744 0.106483480909294 0.0951001779875017
0.745 0.103035859364606 0.0935867887966887
0.746 0.102655712852501 0.0891453842069869
0.747 0.100911723904883 0.0868828663906811
0.748 0.0968464657944184 0.0869300843480247
0.749 0.0945603640452768 0.0861270815681971
0.75 0.0930730991782656 0.0884652946599321
0.751 0.0908494367161546 0.0928493688251556
0.752 0.0881317162409989 0.0972262482248897
0.753 0.0876761216625097 0.100730420880814
0.754 0.0879847713319333 0.103688452136892
0.755 0.0898444367791324 0.102818158044359
0.756 0.0922713941704161 0.0997752073031656
0.757 0.0951112451631829 0.099289501948908
0.758 0.0961199295297672 0.0986532216770913
0.759 0.0937704780916105 0.100182211331622
0.76 0.0928461399313797 0.102193201349896
0.761 0.0937787198063661 0.101571419285617
0.762 0.0957818803684527 0.103678007534536
0.763 0.0980303730538738 0.10302558849705
0.764 0.096735540487631 0.102523091890342
0.765 0.0943833939989774 0.104100130931098
0.766 0.0909877920207236 0.103229214731538
0.767 0.0936033025285569 0.106879711940652
0.768 0.0970822323679559 0.104500452324406
0.769 0.103235413523738 0.101299853079822
0.77 0.11317736222644 0.0994825239726501
0.771 0.118122947140042 0.0958313311776741
0.772 0.118783674998191 0.0933382068163091
0.773 0.11837086527011 0.0900467168924273
0.774 0.120052077369471 0.0899523580246409
0.775 0.12192123254184 0.0896562166877271
0.776 0.127461938164964 0.0933961835176268
0.777 0.12912012847392 0.095759909019121
0.778 0.132156333117914 0.0984034691508596
0.779 0.134923740036217 0.101431717748128
0.78 0.134235668201302 0.106524711212969
0.781 0.132257973710917 0.108068545573726
0.782 0.13454027117271 0.104880964034291
0.783 0.137538238760541 0.103291579236635
0.784 0.141237549185129 0.0996430206550176
0.785 0.140463055471136 0.0990411855759535
0.786 0.136684458161449 0.0959737571515226
0.787 0.132844357421814 0.0899404656691169
0.788 0.12857053276588 0.08538933085671
0.789 0.127227007267532 0.0816253372464388
0.79 0.125770192735935 0.0791254180033675
0.791 0.126223474076241 0.0729234889580468
0.792 0.123509293037876 0.064590595351943
0.793 0.122307723510388 0.0574509918863145
0.794 0.118898762764698 0.0562651371873403
0.795 0.117670548932221 0.0542911692201763
0.796 0.114939836500647 0.0513381505939008
0.797 0.113909134007982 0.0471572994060876
0.798 0.11415739605481 0.0437591231017088
0.799 0.116949444708915 0.0386358568098066
0.8 0.120871444060921 0.0357620043749102
0.801 0.122475759614814 0.0345620310835799
0.802 0.123009027859839 0.0331906081519041
0.803 0.123772989657917 0.0347453763248844
0.804 0.126520325825069 0.0373581858535712
0.805 0.12574535872532 0.0396974445649018
0.806 0.123918360610048 0.038626701626059
0.807 0.121833421535983 0.0358904759983062
0.808 0.119405433657441 0.0332637117921444
0.809 0.119792226139148 0.0316490181626993
0.81 0.123019334527732 0.0278144711662095
0.811 0.127722582135418 0.0228196478436802
0.812 0.12968285762922 0.0181788826315815
0.813 0.13012857974996 0.0169232205054629
0.814 0.133771734949041 0.0154696421276875
0.815 0.137395091776482 0.012716418542572
0.816 0.138971489151591 0.00824705508833687
0.817 0.138295078762111 0.00637632955990488
0.818 0.139347629831937 0.00572143289620149
0.819 0.142533364692603 0.00271694352810256
0.82 0.144012817662947 0.00351837415713947
0.821 0.145428698231322 -0.0011565907256074
0.822 0.147518444004188 -0.00723592161089643
0.823 0.152617959973073 -0.01080908505216
0.824 0.154906573939518 -0.0124754135213447
0.825 0.155520334871537 -0.0140162666328729
0.826 0.157765552988381 -0.0167615849477107
0.827 0.162241076349784 -0.018229255187646
0.828 0.165673347861138 -0.0184314817493697
0.829 0.168353488903209 -0.0207147123271731
0.83 0.169400992380039 -0.0237691922203138
0.831 0.169902782923487 -0.0250537361793119
0.832 0.173067975007402 -0.0274963683580599
0.833 0.17475151442969 -0.0304185290871588
0.834 0.173736305697924 -0.0334319523919107
0.835 0.172649105877564 -0.0356458994324682
0.836 0.170473190749057 -0.0372227375017318
0.837 0.16776494170089 -0.0361821557431273
0.838 0.167684071683906 -0.0332370694362488
0.839 0.16280931890501 -0.0300436641605143
0.84 0.157415647907195 -0.0262393710275355
0.841 0.151929958182462 -0.0223510749013626
0.842 0.153104164061043 -0.0198183924410474
0.843 0.149592668586561 -0.0172873504124489
0.844 0.14420745371392 -0.0159751283151334
0.845 0.14103266807538 -0.0140081533954615
0.846 0.138643873284189 -0.0112078632168156
0.847 0.137236290555817 -0.0107137101812738
0.848 0.134747737997954 -0.00860050269746581
0.849 0.132849296495679 -0.00416330245463818
0.85 0.128453225138193 -0.000554959945654989
0.851 0.126313459544852 0.00485107967085994
0.852 0.121689355857667 0.0129355971555007
0.853 0.11623753997455 0.0203401867543394
0.854 0.107185943256365 0.027783416584981
0.855 0.0990568766204401 0.0341676071052823
0.856 0.0888735035830303 0.0383992950618651
0.857 0.0830147584156033 0.0411255871687683
0.858 0.0769734802898905 0.0435440922343325
0.859 0.0722740232364341 0.0472115179845865
0.86 0.0687152742631474 0.0501492854763745
0.861 0.066421702257028 0.0503977997440253
0.862 0.0666926273024252 0.0473887965568214
0.863 0.0649618736540813 0.0469968387124551
0.864 0.062675114151412 0.0492583633998097
0.865 0.0624531017146483 0.0506734591458419
0.866 0.0614912034141617 0.0516689315886285
0.867 0.0605274173204161 0.051885226776099
0.868 0.0562138169541222 0.0517388725217034
0.869 0.0521739634759919 0.0543372852944198
0.87 0.049509806304799 0.0584326935197933
0.871 0.0447591597181775 0.0583252051641252
0.872 0.0437716624791526 0.0627821301297612
0.873 0.0428061752367212 0.0633355459739606
0.874 0.0426378781366208 0.0650887296649374
0.875 0.0408670571046606 0.0651793038024656
0.876 0.0408385087626986 0.0653817028526409
0.877 0.037899750352805 0.0648846739356158
0.878 0.0335065452302796 0.0649403079234531
0.879 0.0280331313693843 0.0677429119486286
0.88 0.023287530784677 0.0662948614089294
0.881 0.0193076558381184 0.0659695000022556
0.882 0.0152825562967943 0.0633506721788188
0.883 0.0113446143189669 0.0615910777259583
0.884 0.00637727169312756 0.059776366895441
0.885 -0.000941952224253125 0.056797483659064
0.886 -0.00794590834338109 0.0542911805325136
0.887 -0.0124468400968146 0.0528875258504552
0.888 -0.0201704436899345 0.0512828651652242
0.889 -0.0275212449507841 0.0502819228685569
0.89 -0.0356795263554701 0.0531805511644937
0.891 -0.0455545565031106 0.0558113943140453
0.892 -0.054353928072482 0.0600974473819295
0.893 -0.0612795216212519 0.0637326309832304
0.894 -0.0675469722978297 0.0674918498855741
0.895 -0.0739188934716769 0.0705039053352054
0.896 -0.0824488660856713 0.0733421818006147
0.897 -0.0926184354118675 0.0771074251331552
0.898 -0.0977473626575945 0.0780687967252817
0.899 -0.0997527008706049 0.0810497384527872
0.9 -0.100984824538017 0.0856208519596888
0.901 -0.103583032270432 0.0888108845775577
0.902 -0.104261372200927 0.0929338249752027
0.903 -0.104794854761828 0.0988008780043476
0.904 -0.103876944541339 0.101017215351888
0.905 -0.10525505618709 0.099373731138443
0.906 -0.105358297971494 0.0992506980373562
0.907 -0.107779312624199 0.0972648211905967
0.908 -0.106172187669176 0.0921447700303186
0.909 -0.104982658675374 0.0888026560391743
0.91 -0.10814270477925 0.0861758867969391
0.911 -0.108690356757293 0.0853160148051778
0.912 -0.108013794278133 0.0841860047366089
0.913 -0.107571701504761 0.0803460767837739
0.914 -0.109126737668182 0.0748555990518179
0.915 -0.10754257500656 0.069524174887156
0.916 -0.108341233871777 0.0691050594504083
0.917 -0.111907957721809 0.0673646670482136
0.918 -0.113195925088044 0.0686370031835717
0.919 -0.113469357149712 0.0707663083383379
0.92 -0.111694298893302 0.0724380339909132
0.921 -0.107990632489559 0.0754416218942643
0.922 -0.104595640069361 0.0795345022348774
0.923 -0.100522188889099 0.0860177512907703
0.924 -0.0955860463601258 0.0910518676844077
0.925 -0.09363664129605 0.0946935663787822
0.926 -0.0928620730242086 0.0980669053760949
0.927 -0.0914544577924321 0.102679133351107
0.928 -0.0829490798929509 0.107455491836556
0.929 -0.0747014084908507 0.108922879528307
0.93 -0.0696509998942053 0.108533342032938
0.931 -0.0668266728631055 0.108212550224241
0.932 -0.0643783971281568 0.108923959142676
0.933 -0.0600687751718644 0.109704004509995
0.934 -0.0583681096571933 0.110046103241712
0.935 -0.0590025038065352 0.111612732705388
0.936 -0.054498629490983 0.112575795514384
0.937 -0.0506769871952328 0.115013550647731
0.938 -0.0507980196715244 0.117761151195577
0.939 -0.0502214865233296 0.11895531645627
0.94 -0.050551646051786 0.123613963879976
0.941 -0.0525387890186258 0.127425210752851
0.942 -0.0546328806053992 0.12962459328182
0.943 -0.055222066583489 0.13294294615389
0.944 -0.0556422261079456 0.131179469527408
0.945 -0.0559860926234934 0.13426822534331
0.946 -0.0566622005823479 0.135689015842466
0.947 -0.0564846814393411 0.136175997392255
0.948 -0.0604583790297483 0.135016252759442
0.949 -0.0641256471591528 0.13791673651534
0.95 -0.0693660553300311 0.14045955132535
0.951 -0.0766130210882978 0.144628977547861
0.952 -0.0777686441629712 0.148119740069129
0.953 -0.0795382381878313 0.146634565560971
0.954 -0.0802289824343334 0.145631874470773
0.955 -0.0828306578519338 0.146970923783095
0.956 -0.0883269210701731 0.147848078359834
0.957 -0.0909674371042748 0.146237697958544
0.958 -0.094224898961032 0.148569865494606
0.959 -0.0954757886264672 0.151793829303655
0.96 -0.0963639995599937 0.153344415476346
0.961 -0.0923104213871518 0.154601559558171
0.962 -0.0909154995773042 0.154130368347565
0.963 -0.0945868259017441 0.151972642828961
0.964 -0.0996795137541956 0.150110480324728
0.965 -0.104875120834309 0.147142162722923
0.966 -0.11206415631565 0.148201922362691
0.967 -0.113749774523016 0.151511391673098
0.968 -0.113335747101753 0.154500845757275
0.969 -0.114427676085844 0.154825653871695
0.97 -0.115908594826723 0.151569613364918
0.971 -0.116949859977552 0.150233657597803
0.972 -0.115324938551562 0.14428278239964
0.973 -0.114616118568485 0.136822308642861
0.974 -0.112485779075608 0.130813851522893
0.975 -0.112269987752812 0.12651732719521
0.976 -0.112081109416947 0.12192902086696
0.977 -0.112816058682043 0.11991799642428
0.978 -0.112035738632504 0.12051270958586
0.979 -0.111459645100316 0.118769416189743
0.98 -0.112832648591456 0.113350857244809
0.981 -0.112530065680777 0.110284602085045
0.982 -0.113341161773329 0.107775758276531
0.983 -0.114440744477505 0.106233517860005
0.984 -0.112036691287093 0.105954381737708
0.985 -0.109939919327452 0.103671845431928
0.986 -0.107531848027016 0.101634354650826
0.987 -0.105503711815107 0.0968286697259385
0.988 -0.104937765967589 0.0893485980168319
0.989 -0.105122085571083 0.0845015463318434
0.99 -0.108805387916228 0.0803038236442336
0.991 -0.112402304544016 0.077678937717315
0.992 -0.116277283271778 0.0773171311455766
0.993 -0.117209795199867 0.0700386751713064
0.994 -0.11955800092605 0.0675857815971659
0.995 -0.118444269865088 0.062572557168651
0.996 -0.118099334476615 0.0561455342768947
0.997 -0.119271643222222 0.0496853975486295
0.998 -0.123804500729158 0.0413417021791045
0.999 -0.12597493920703 0.0370911079768154
1 -0.126490821804944 0.0351560486327911


==> sobolev_sample2.dat <==
x f1 f2
0.001 -0.330988602572351 -0.0422003239000496
0.002 -0.333321186270652 -0.0415828178501203
0.003 -0.335881682091613 -0.0410222557499354
0.004 -0.338627671325377 -0.040466497989789
0.005 -0.341149447247507 -0.0399643864715252
0.006 -0.343905473604096 -0.0394892282151467
0.007 -0.346078530778096 -0.0390156936925724
0.008 -0.347717908179827 -0.0385041770653409
0.009 -0.349078857948868 -0.0379787828573314
0.01 -0.350526359614963 -0.0374014550827967
0.011 -0.352103549253089 -0.036838986032346
0.012 -0.352963129239997 -0.0361975005905145
0.013 -0.353255135051425 -0.035644314818854
0.014 -0.352706897040623 -0.035048975767665
0.015 -0.351492792716265 -0.0343600429976644
0.016 -0.349884688832438 -0.0336486071673847
0.017 -0.34777586776406 -0.0328227278480261
0.018 -0.345331011732228 -0.0319120765612977
0.019 -0.343131517134198 -0.0309937142872179
0.02 -0.340508379525211 -0.030103426888284
0.021 -0.337919114260726 -0.0292544572586201
0.022 -0.335215607906538 -0.028391874315871
0.023 -0.332589668212713 -0.0275274316780537
0.024 -0.330164390412016 -0.026653838701504
0.025 -0.327457032380992 -0.0258325088275316
0.026 -0.324687160758903 -0.0249690634737071
0.027 -0.321663276426466 -0.0240890330527243
0.028 -0.318753003173626 -0.0232748428618401
0.029 -0.316271612453809 -0.0224512169909622
0.03 -0.313738827768184 -0.0215650279215022
0.031 -0.3109280230038 -0.020711178688293
0.032 -0.308193937362391 -0.0198658710511855
0.033 -0.305346197923923 -0.0189660163394834
0.034 -0.302518565745562 -0.0179516141120186
0.035 -0.299231361570125 -0.0169014216484945
0.036 -0.295839248972973 -0.0159817547298528
0.037 -0.292678802191572 -0.0150931745478998
0.038 -0.289595704533601 -0.0141817170445521
0.039 -0.286549220533135 -0.0133202564927089
0.04 -0.283122230421939 -0.0124950934338644
0.041 -0.279797275748857 -0.0116974808684268
0.042 -0.276904066172758 -0.0109317231858618
0.043 -0.274056582003715 -0.0100973504018914
0.044 -0.27103001266789 -0.00924093091305528
0.045 -0.267858382311141 -0.00840524208545141
0.046 -0.265400618456246 -0.00754911991917993
0.047 -0.26322405744329 -0.00676159371782612
0.048 -0.260338410690807 -0.00593018226569991
0.049 -0.257698135811464 -0.00506484297147318
0.05 -0.255094944196428 -0.00428980647141378
0.051 -0.252165678649768 -0.00353041376757837
0.052 -0.249560152204617 -0.00279340723898273
0.053 -0.246703131892076 -0.00212275594328285
0.054 -0.243974677295136 -0.00158910859930068
0.055 -0.241354597114464 -0.00119433152598309
0.056 -0.238958894601046 -0.000857790014834407
0.057 -0.236294070281977 -0.000602911855117958
0.058 -0.233700254516857 -0.000255512891628166
0.059 -0.23111728699486 0.000221317356094634
0.06 -0.228901593807622 0.000934281889713931
0.061 -0.226953769637459 0.00168118453288158
0.062 -0.225313006636982 0.00243185825121725
0.063 -0.223759631793816 0.00309945557918035
0.064 -0.222170872469366 0.00378254616117061
0.065 -0.220554190019324 0.00430970802871644
0.066 -0.21858154416169 0.00495119760720631
0.067 -0.217023767507506 0.00575264000936008
0.068 -0.215477252971416 0.00664779661470156
0.069 -0.213935263840351 0.00755348268559284
0.07 -0.212345036480941 0.00848863816493126
0.071 -0.210925157590299 0.0095494840029499
0.072 -0.208927836582425 0.010546441925611
0.073 -0.206768425740052 0.0114929308666073
0.074 -0.20415295472094 0.0124307343811843
0.075 -0.201370768392983 0.0133683959684214
0.076 -0.198588335034633 0.0142374569833847
0.077 -0.195717152403511 0.0150915362960547
0.078 -0.192560939072695 0.0158753768446031
0.079 -0.189346059698605 0.0166104601006779
0.08 -0.186594111664307 0.0173897235901073
0.081 -0.184080261699864 0.0182416677456455
0.082 -0.181836317652773 0.0190644378779347
0.083 -0.179784770142024 0.0198637896661209
0.084 -0.177985269910633 0.0206750645861333
0.085 -0.176342971157975 0.0215014713784014
0.086 -0.175017230061969 0.0224426748593191
0.087 -0.173721306896933 0.0232742884592463
0.088 -0.172711418281307 0.0241335829125017
0.089 -0.171603468221038 0.0249941583806617
0.09 -0.169887731173602 0.0258355421811643
0.091 -0.167470574278649 0.0267509870316532
0.092 -0.16499929939038 0.027578401179221
0.093 -0.162346353616184 0.028321484402289
0.094 -0.159202567455336 0.0289937701507629
0.095 -0.156041668243404 0.0296692338653839
0.096 -0.153276220864685 0.0303090524937195
0.097 -0.150781444191954 0.0308827923017583
0.098 -0.148494524673453 0.0313995355297543
0.099 -0.146417263713794 0.0318648332499443
0.1 -0.144651313871293 0.0323596975319912
0.101 -0.142584242622443 0.0328773806038626
0.102 -0.140711900102906 0.0333876046976367
0.103 -0.138387509507405 0.0337992018748619
0.104 -0.135651705384606 0.0341202467762495
0.105 -0.132697199478358 0.03439549179138
0.106 -0.129241679286349 0.0346307768341317
0.107 -0.125958158006145 0.0348891072224537
0.108 -0.122626102427157 0.0351186705317362
0.109 -0.1200565208955 0.0353397861758198
0.11 -0.118010056578571 0.0355591961528487
0.111 -0.11698146320488 0.0357589277378966
0.112 -0.116286532911787 0.0359129478352103
0.113 -0.115951731084386 0.0360609667465943
0.114 -0.115518908954149 0.0361284727795415
0.115 -0.114604289397661 0.0361983779737635
0.116 -0.11320879618778 0.0362140925702679
0.117 -0.11230774924207 0.0362698628411649
0.118 -0.112211833620429 0.0362914170842637
0.119 -0.112247834663239 0.0363564079015015
0.12 -0.112423168206995 0.0363979913918978
0.121 -0.112755403181503 0.0364457435322062
0.122 -0.112665688222836 0.0365689630934179
0.123 -0.112329144565014 0.0367444658960795
0.124 -0.111825357224036 0.0369922501630186
0.125 -0.112100990153352 0.0372335034242278
0.126 -0.112511880089672 0.0375749446026973
0.127 -0.112610268990706 0.0378269040494861
0.128 -0.112451735863032 0.037994478396952
0.129 -0.112196355058669 0.0381914964947459
0.13 -0.111624878316125 0.0383765987253673
0.131 -0.11086704842088 0.038556656681344
0.132 -0.109669327758871 0.0387508746214087
0.133 -0.108312831385769 0.0389103439580337
0.134 -0.107486966132342 0.0390181247551384
0.135 -0.106896587807815 0.0390738277153512
0.136 -0.106558953167839 0.0391787493354557
0.137 -0.106769467249415 0.0393643022820998
0.138 -0.106755602119454 0.0396443108760297
0.139 -0.106565600824062 0.0399305389034542
0.14 -0.106499084974407 0.0402199630094032
0.141 -0.106694406481236 0.0406526526584998
0.142 -0.106935351248162 0.0412345957017242
0.143 -0.107149529592589 0.0419044954380227
0.144 -0.107413017574769 0.0425066362997928
0.145 -0.107287627796034 0.0431858120116001
0.146 -0.107059873900048 0.0439622527352944
0.147 -0.107167625599407 0.0447257152520322
0.148 -0.107610606361944 0.0453544546198279
0.149 -0.108012972978361 0.045880111961108
0.15 -0.108668944617713 0.0463581339574666
0.151 -0.109207920490954 0.0467569112411706
0.152 -0.109220138199706 0.0470746007281355
0.153 -0.109477511209671 0.0473171522678897
0.154 -0.110148536904492 0.0474660856868644
0.155 -0.111263624991502 0.0476171076608165
0.156 -0.112576698155256 0.047762772181088
0.157 -0.113460060281571 0.0479408195011356
0.158 -0.114069887581864 0.0481062967572265
0.159 -0.114478105197556 0.048314554047272
0.16 -0.1147548689878 0.0483382843209156
0.161 -0.115176487505358 0.048310701058441
0.162 -0.115913007251578 0.0482862287606376
0.163 -0.117074697940138 0.0482235923985735
0.164 -0.118101848994849 0.0481638343414954
0.165 -0.119173222963 0.0481014887329039
0.166 -0.120273780937135 0.0480341702106786
0.167 -0.120907115330987 0.0478947969096623
0.168 -0.122044007441325 0.0477691263661116
0.169 -0.123269606327512 0.0476242450004902
0.17 -0.124696540987445 0.0475141286652158
0.171 -0.126605352038968 0.0474364035607593
0.172 -0.128259877658276 0.0473066729139345
0.173 -0.129983835559548 0.0472762174354494
0.174 -0.131598178417203 0.0472342884255081
0.175 -0.133290111907738 0.047271126980341
0.176 -0.135285557523553 0.0473725336522692
0.177 -0.137011949169129 0.0476007272179694
0.178 -0.138898754424601 0.0479279749738753
0.179 -0.140632355826112 0.0481783285199603
0.18 -0.142093735823334 0.0483718221900406
0.181 -0.143510769813235 0.0485599102734492
0.182 -0.144502032054307 0.048753314155714
0.183 -0.145597488711491 0.0489665764560792
0.184 -0.146573946512549 0.0491342095442937
0.185 -0.147873482606633 0.0492877032377283
0.186 -0.149077509416789 0.0494194275015966
0.187 -0.149542473411272 0.0495729495119372
0.188 -0.149558013636671 0.0497887230029141
0.189 -0.14995413179279 0.0501520871223337
0.19 -0.150491236084281 0.0505868475002758
0.191 -0.150800430410587 0.0509470022140989
0.192 -0.151053906979554 0.051239878519161
0.193 -0.151206833870593 0.0515422501810948
0.194 -0.151682967193719 0.051840612226014
0.195 -0.151582208958704 0.0521964795952601
0.196 -0.151535992352053 0.0525859930975332
0.197 -0.15162565738523 0.0529325464530512
0.198 -0.151474140745121 0.0532616451313353
0.199 -0.15097329858719 0.0535900316531798
0.2 -0.150530518455222 0.0539126402486998
0.201 -0.150378441584596 0.0542915285788351
0.202 -0.150908414004228 0.0546587936348219
0.203 -0.151788681326855 0.0549750316937018
0.204 -0.153288632179574 0.0552059982228738
0.205 -0.15458211786393 0.0553992738230158
0.206 -0.155545784378894 0.0555901071467857
0.207 -0.156633004787481 0.0557263061244773
0.208 -0.157532572144953 0.0558445907332737
0.209 -0.158170549927047 0.0559318268957405
0.21 -0.158575082416574 0.056050418050724
0.211 -0.159232491382999 0.0561431427870571
0.212 -0.15975773910858 0.0561243124825474
0.213 -0.160423928046474 0.0560161614573676
0.214 -0.160986419823986 0.0559036989231408
0.215 -0.16116361965161 0.0557116911617713
0.216 -0.161558699546343 0.0554642588205722
0.217 -0.16179424957329 0.0550977327814536
0.218 -0.162055517186591 0.0546433262283043
0.219 -0.162294094735114 0.0541440864649492
0.22 -0.162388937035684 0.0536184451310911
0.221 -0.162391790974945 0.0530829415843671
0.222 -0.16214239883759 0.052583886998527
0.223 -0.16192855831212 0.0521550450693444
0.224 -0.161954342548089 0.0517887681714232
0.225 -0.162103963040372 0.0513640481771861
0.226 -0.162555044298227 0.0509087260213892
0.227 -0.163036282006962 0.0504976708885386
0.228 -0.163190755209134 0.0500039613353364
0.229 -0.16299284800082 0.0495246407604945
0.23 -0.162645614679316 0.0491724935212969
0.231 -0.1624907355242 0.0489377042711554
0.232 -0.162449070989248 0.0487953809596541
0.233 -0.162476450973243 0.0486437806566699
0.234 -0.162320946860129 0.0485084532291748
0.235 -0.162334028911496 0.0483535306899398
0.236 -0.162634693932806 0.0483709587504386
0.237 -0.162613889209753 0.0483586485274383
0.238 -0.16256347399677 0.0482517874144594
0.239 -0.162910932849607 0.0481463782828864
0.24 -0.163577929959924 0.047988807237962
0.241 -0.164708265365705 0.047793753634536
0.242 -0.166332336933692 0.0475831460771804
0.243 -0.16842797739542 0.047353803028208
0.244 -0.170636414158898 0.0472225720205278
0.245 -0.172884009235097 0.0471892973424789
0.246 -0.175148666017262 0.0471432252808364
0.247 -0.176875979528659 0.0470660772630007
0.248 -0.178794047271498 0.0470657814011613
0.249 -0.181047455997001 0.0470666998059452
0.25 -0.18353206974881 0.0470993542722725
0.251 -0.186048788053021 0.0472144740814867
0.252 -0.188447732464544 0.047386390111808
0.253 -0.190711904010033 0.0475334235627617
0.254 -0.192842279039693 0.0476767319961137
0.255 -0.195083996143103 0.0478075122105571
0.256 -0.197295198803807 0.0478636800403931
0.257 -0.199267945204037 0.0478646899385649
0.258 -0.201118179397944 0.0478743161537712
0.259 -0.202777022908412 0.0478441897634315
0.26 -0.203902839314568 0.0476943179854325
0.261 -0.204739264025391 0.0476014239381775
0.262 -0.205395340440313 0.0475447656973349
0.263 -0.206752286183331 0.0474407188954185
0.264 -0.208158687458045 0.0473494329457018
0.265 -0.209659855081454 0.0472763867121977
0.266 -0.211233145857691 0.0472867568111644
0.267 -0.2124853221961 0.0473497839172001
0.268 -0.213589082924538 0.0474167638483988
0.269 -0.214246721163576 0.0474661820666596
0.27 -0.214797895703374 0.0473717260337135
0.271 -0.215457646859509 0.0472813916659054
0.272 -0.216065900403654 0.0471913783739258
0.273 -0.216646314288654 0.0471151168379069
0.274 -0.217005159920547 0.0470299535421869
0.275 -0.217484631188786 0.0469961651384213
0.276 -0.218263586889576 0.0470395760445981
0.277 -0.219346090636156 0.0471472105820029
0.278 -0.220899509659415 0.0472192939887215
0.279 -0.222607876907616 0.0472552417888224
0.28 -0.224407939821853 0.0471996729950835
0.281 -0.226186654168425 0.0470711225483539
0.282 -0.227756414530912 0.0469442945382637
0.283 -0.229065787087333 0.0468510510879008
0.284 -0.230128505014407 0.046738658197637
0.285 -0.23112934825024 0.0464338317030101
0.286 -0.232012714822175 0.0459926855953326
0.287 -0.232943487036118 0.0455774754054818
0.288 -0.23365264252765 0.0452556145396846
0.289 -0.234684145910319 0.0449351950330769
0.29 -0.235253123383965 0.0445569205943481
0.291 -0.235841447988358 0.0441128593942327
0.292 -0.23652535276649 0.0436732105759217
0.293 -0.237602889899372 0.043229745160359
0.294 -0.238746869773776 0.0427869105123816
0.295 -0.239990912665128 0.0423121306684185
0.296 -0.241479874748618 0.0417899664259038
0.297 -0.242951148760912 0.0412682158152372
0.298 -0.244225539145705 0.0406938100340062
0.299 -0.24544829440474 0.0399957590838039
0.3 -0.246864860003857 0.0393542383457306
0.301 -0.248339789991434 0.0387477199255452
0.302 -0.250171011376987 0.0380911469758149
0.303 -0.25257952011685 0.0374004151929016
0.304 -0.254966648428471 0.036796621423171
0.305 -0.257415312581537 0.0361974306433734
0.306 -0.26039725176165 0.0355772514887219
0.307 -0.263791926147709 0.0349967745371926
0.308 -0.267534895744517 0.0344067843861496
0.309 -0.271352915271839 0.0337899031547248
0.31 -0.274719963291939 0.0331998884572884
0.311 -0.278046319805646 0.0327173578707622
0.312 -0.281038231820238 0.0321222109856339
0.313 -0.283856475995162 0.0314601454111059
0.314 -0.28641860179266 0.0308468323915789
0.315 -0.289037037901967 0.0303104606966111
0.316 -0.291342567297506 0.0297338190586102
0.317 -0.293868524197448 0.0291627089838705
0.318 -0.295964441010948 0.0285981634721822
0.319 -0.297850029031478 0.0281087377464002
0.32 -0.299692928666044 0.0276866863552982
0.321 -0.301848978057212 0.0272894159506699
0.322 -0.304266076836887 0.026942704483263
0.323 -0.306742897886024 0.0265980566177949
0.324 -0.309163219040591 0.0263235264521808
0.325 -0.311323201136689 0.0260151506652552
0.326 -0.313298744267598 0.0257058616522101
0.327 -0.315073425103638 0.0254474331441499
0.328 -0.316623802527626 0.0251708284145561
0.329 -0.318099946182216 0.0248848473313674
0.33 -0.319592444781289 0.0245356690281925
0.331 -0.320846626733921 0.024323454761504
0.332 -0.322049292794505 0.0243320291699326
0.333 -0.322800437765202 0.0243804026331224
0.334 -0.323777884713061 0.0243901569359604
0.335 -0.325307035915049 0.0243264281249264
0.336 -0.327053147341896 0.02431903213998
0.337 -0.329096628229598 0.0243055300422375
0.338 -0.331329688561983 0.0243082534527789
0.339 -0.333176991138665 0.0243638246544713
0.34 -0.334860061100897 0.0244663871260284
0.341 -0.336642059029202 0.0246558783763661
0.342 -0.338879921355796 0.0248535975756473
0.343 -0.341124260959256 0.0251674153789519
0.344 -0.342968061352381 0.0253975125987732
0.345 -0.344427891448173 0.0255270246428638
0.346 -0.345617633001756 0.0256999468753172
0.347 -0.346881104416977 0.0258415904618511
0.348 -0.348310908936497 0.0258390879527735
0.349 -0.350426623182737 0.025811813269206
0.35 -0.352787095181681 0.0258180268271887
0.351 -0.355345015589971 0.0258981417842289
0.352 -0.35769575381227 0.0259655939881236
0.353 -0.360114786653079 0.0260291627244537
0.354 -0.362936792655718 0.0259852360489525
0.355 -0.365869062626428 0.0258418783930739
0.356 -0.3693459805708 0.0256742595492317
0.357 -0.373082017159824 0.0255427560485096
0.358 -0.376651617533595 0.0254287054229485
0.359 -0.379995005606317 0.0254131500697576
0.36 -0.383029020165642 0.025445749710356
0.361 -0.385970277920124 0.0255440056503866
0.362 -0.388610233688471 0.0256961687039433
0.363 -0.391458456334027 0.0257641851828543
0.364 -0.394130169281782 0.0257927980964048
0.365 -0.397273388950581 0.0258454027531311
0.366 -0.400566344071542 0.025796331370194
0.367 -0.403530242231696 0.0256746727694957
0.368 -0.40656822233509 0.0254791288604655
0.369 -0.409792027381892 0.0252151469881696
0.37 -0.413460962847776 0.0249909952907607
0.371 -0.41672908543883 0.0247947302611493
0.372 -0.419596084725974 0.0246573148977252
0.373 -0.422271374020064 0.0244945624319523
0.374 -0.42475157161723 0.0243542304187163
0.375 -0.427068417359778 0.0243160593320573
0.376 -0.428957422741476 0.0243332391565162
0.377 -0.430740494188469 0.0243570736423484
0.378 -0.432361037373495 0.0243409006968878
0.379 -0.433281336455107 0.0243517315794811
0.38 -0.433438614432691 0.0242732755060121
0.381 -0.433211414942915 0.0241362905728962
0.382 -0.433365860477207 0.0239399781403957
0.383 -0.433084636952993 0.0237752635341255
0.384 -0.433090677156833 0.0236668438600268
0.385 -0.433252047323822 0.0236072937292576
0.386 -0.433091768022077 0.0234759992326712
0.387 -0.43319920538998 0.0233772263419686
0.388 -0.433154418990562 0.0232960690892072
0.389 -0.43286400427268 0.0232401355739717
0.39 -0.432596493143335 0.0232424949715659
0.391 -0.432709322422382 0.0232563880664788
0.392 -0.432311565685057 0.0232707112897263
0.393 -0.431536718659643 0.0232821531168682
0.394 -0.430874405970097 0.0233965795068188
0.395 -0.430178885183032 0.0234456142331968
0.396 -0.429507119068365 0.0234471185696892
0.397 -0.427837360451946 0.0233898146679861
0.398 -0.426192057104807 0.0233873931528324
0.399 -0.424420397474388 0.0233489714187345
0.4 -0.422353204273523 0.0233863127081142
0.401 -0.420068156792897 0.0234235244244274
0.402 -0.417726620573553 0.0235395417061956
0.403 -0.415349949842944 0.0236730291340317
0.404 -0.412708986752961 0.0238114155700369
0.405 -0.40968118476853 0.0238232324280089
0.406 -0.406417426815898 0.0237730608677022
0.407 -0.40315173008021 0.0237803840968604
0.408 -0.399988857885956 0.0238039967069194
0.409 -0.396943038848014 0.0239122291874658
0.41 -0.394053255946876 0.0239977457624454
0.411 -0.391153095198291 0.0240905292343869
0.412 -0.388268866706159 0.024135730916901
0.413 -0.385571925070195 0.0241582763046014
0.414 -0.38287482057872 0.0242713843401101
0.415 -0.380085724026575 0.0243660956681676
0.416 -0.376743305643627 0.0244345068129531
0.417 -0.372917373623238 0.0244991165487563
0.418 -0.369191167269701 0.0246113578284533
0.419 -0.365305571196268 0.0246796161077888
0.42 -0.360499909135013 0.0248042295161132
0.421 -0.355713884999722 0.024898389199592
0.422 -0.351259531146667 0.0249903513525219
0.423 -0.346606332161577 0.0250933594591374
0.424 -0.341931912432761 0.0252074039126868
0.425 -0.336992891294325 0.0253024891281096
0.426 -0.332387598447491 0.0253831199453979
0.427 -0.328127833519672 0.0254943218329812
0.428 -0.323591968777715 0.0256178416910563
0.429 -0.318942794452398 0.0256253524512226
0.43 -0.314894146654638 0.0256114151088591
0.431 -0.310948731555737 0.0256271422748619
0.432 -0.307223354367312 0.0257173432596428
0.433 -0.304068401174958 0.0258653353663728
0.434 -0.301035115614116 0.0260283872141638
0.435 -0.297970036913317 0.0263222273541544
0.436 -0.294820468532059 0.0267214659498303
0.437 -0.291258259920155 0.0270467934259539
0.438 -0.287399153327574 0.0273676456470065
0.439 -0.283249536836065 0.0277721915871428
0.44 -0.279316505379374 0.0282625846609157
0.441 -0.275479630277268 0.0287480437589955
0.442 -0.27139660122992 0.029221341362917
0.443 -0.267360761865009 0.0296408375374206
0.444 -0.263551128317191 0.0299779640088332
0.445 -0.259280965036733 0.030329634482948
0.446 -0.254935255886364 0.0307411353344897
0.447 -0.249712457255025 0.0312244953476321
0.448 -0.244131216566557 0.0317840015056988
0.449 -0.238345839255301 0.0322983853674056
0.45 -0.232852192795462 0.0327878187411981
0.451 -0.227243912279307 0.0333496696404949
0.452 -0.220739599006886 0.033856107057318
0.453 -0.214209881660934 0.0343707223950409
0.454 -0.207718880133049 0.0348563802153836
0.455 -0.201308849481192 0.0353004058913687
0.456 -0.194938361609474 0.0358303463691683
0.457 -0.188531838215964 0.0365320172396004
0.458 -0.182439112498435 0.0371757774418292
0.459 -0.176491592580883 0.0377981540860402
0.46 -0.170651532471787 0.0384250485900318
0.461 -0.164993380273711 0.0389691410917461
0.462 -0.15939815735553 0.039496960471733
0.463 -0.153929912254265 0.0400781868570076
0.464 -0.148343791454983 0.0406347397746822
0.465 -0.142544822328954 0.0411472390120912
0.466 -0.136733416452056 0.041526004975811
0.467 -0.13079530961144 0.0419366310433331
0.468 -0.125262330462841 0.0423806544494946
0.469 -0.120083101877635 0.0428636359678749
0.47 -0.115019941390415 0.043295847558307
0.471 -0.110007917287269 0.0436575952073285
0.472 -0.105295936098735 0.0440898906537614
0.473 -0.100889431434525 0.0445647259372494
0.474 -0.0964747380344966 0.0451384244542368
0.475 -0.0921688859487891 0.0457882324718662
0.476 -0.0874177755674788 0.0465502229106283
0.477 -0.082320340030708 0.0472576234204446
0.478 -0.0770664322232823 0.0479349132881557
0.479 -0.0717959193439475 0.0485875439408031
0.48 -0.0674144980286221 0.0491989077041913
0.481 -0.0626220168128557 0.0498909871381286
0.482 -0.0579637628604095 0.050634172452728
0.483 -0.0531388569298427 0.0513241427715565
0.484 -0.0473829509030412 0.0520269819500186
0.485 -0.0419374571649363 0.0526484368727937
0.486 -0.036614798938296 0.053158063847659
0.487 -0.0311082139373434 0.0537068060274303
0.488 -0.0255843756041202 0.0542519496809125
0.489 -0.0204094562929322 0.0547184718695516
0.49 -0.014987726603682 0.0551640425114476
0.491 -0.00970461965408452 0.055577922764164
0.492 -0.0038325162541331 0.0560203215294871
0.493 0.00164814579336104 0.0564714972527585
0.494 0.0076220434042492 0.0569819549803285
0.495 0.013808502140714 0.0575780175427312
0.496 0.0198357742479167 0.0581805508828814
0.497 0.0259147548597222 0.0586829444180989
0.498 0.031793845833944 0.0591422121128384
0.499 0.0375438844830991 0.0595084297558878
0.5 0.0429395381290086 0.0598548653897035
0.501 0.0486733143715115 0.0602017911310824
0.502 0.0545063130454978 0.0605299516351555
0.503 0.0602387792989824 0.0609650020846312
0.504 0.0658745479408114 0.0615083938443385
0.505 0.0712554194796143 0.0621483998381366
0.506 0.0769678915531322 0.062798635453532
0.507 0.0829960239757152 0.0634041026548047
0.508 0.0892342801500023 0.063957563048521
0.509 0.0955033682105973 0.0645144051905057
0.51 0.101292303337165 0.0651193601327371
0.511 0.107637018241485 0.0656560130385119
0.512 0.114066630914132 0.0661829601730601
0.513 0.119947840142972 0.0666564247604071
0.514 0.126341248257175 0.06695692615519
0.515 0.133100246242735 0.0672399857584562
0.516 0.139914602804649 0.0676170146121014
0.517 0.146754717848322 0.0679163190642573
0.518 0.153143274959716 0.0681563175081876
0.519 0.160040621332267 0.0683586710980955
0.52 0.167320042603297 0.0685251818331473
0.521 0.17437611688863 0.0687623774702146
0.522 0.181667802728945 0.0690278328956817
0.523 0.188770756702037 0.0694645898995172
0.524 0.19587106795858 0.0699821241345127
0.525 0.202983998223193 0.0705784452972859
0.526 0.210346620716705 0.0712294439994323
0.527 0.217690380533304 0.0718799623364704
0.528 0.224408417215015 0.0725471433246575
0.529 0.230782304497756 0.0731711468559245
0.53 0.237015285327955 0.0738647401080305
0.531 0.242768935220277 0.0745868592182246
0.532 0.249103079538023 0.0753007771273581
0.533 0.255746223837876 0.0759399739243496
0.534 0.262565442568374 0.0766849172598327
0.535 0.268947591475831 0.077598991787716
0.536 0.27517362054192 0.0785430744548217
0.537 0.281205070369126 0.0794528871413922
0.538 0.287387466587368 0.0802627634737323
0.539 0.293399638880574 0.0808643792465175
0.54 0.299830188060801 0.081411711786029
0.541 0.306787354716469 0.0819034261630371
0.542 0.313718993226606 0.0823599614760151
0.543 0.320769399634131 0.0827894793379743
0.544 0.327622403778776 0.0831755395686044
0.545 0.334556952066578 0.0835458560390446
0.546 0.341585191552446 0.0839318954749983
0.547 0.348500338047222 0.0842241633355072
0.548 0.355722043251748 0.0845065202162207
0.549 0.362788108654031 0.0847304770159279
0.55 0.369492490828427 0.0848172976677366
0.551 0.376299731909086 0.0849260191184487
0.552 0.383369688105075 0.0850263646732884
0.553 0.390625991377091 0.0850620380213765
0.554 0.397632362307237 0.0851086515628876
0.555 0.404655558935348 0.0851195126616447
0.556 0.412006755082612 0.0850479913787727
0.557 0.419072139285114 0.084984757228148
0.558 0.426223063260249 0.0849686443669994
0.559 0.433587875227575 0.0848249806029386
0.56 0.441097103358353 0.0847475522614507
0.561 0.448612589752877 0.0847024839355677
0.562 0.455480569470029 0.0845998799369962
0.563 0.461721839287178 0.0844079997206955
0.564 0.46787916185053 0.0842383224821808
0.565 0.473508950242973 0.0839783631349463
0.566 0.478931304140544 0.0836254294093254
0.567 0.484111606293919 0.083220081590883
0.568 0.489845958833146 0.0828190885611173
0.569 0.495272857933633 0.0824483064486869
0.57 0.501080565469382 0.0820978437686457
0.571 0.5070131477806 0.081718746168977
0.572 0.513129940243644 0.0813066519663358
0.573 0.519181990167694 0.0808519974028988
0.574 0.525267729667431 0.0803936151394052
0.575 0.53124768615205 0.0799409324136343
0.576 0.537721073525536 0.079425808665294
0.577 0.543970817925156 0.0789153327923702
0.578 0.550272272519693 0.0784365213134413
0.579 0.555843143791441 0.0779791333381171
0.58 0.561048868348362 0.0774631818239015
0.581 0.566484248890808 0.0769781915676387
0.582 0.57151262203264 0.076482138468382
0.583 0.576298609192054 0.0760127179929041
0.584 0.580912118886409 0.0754867307257235
0.585 0.585523589903978 0.0749873016274042
0.586 0.590298729009514 0.0744650282439844
0.587 0.594417311661722 0.0739006917420553
0.588 0.598286656286632 0.0732750229825745
0.589 0.602213988510351 0.0727432802197647
0.59 0.605795564728713 0.072221610236376
0.591 0.608903536948374 0.0716953821569231
0.592 0.611526200764479 0.0711006510915605
0.593 0.614761938508364 0.0704935793443955
0.594 0.61861619108972 0.0699305604388718
0.595 0.622405220656888 0.0693961074733427
0.596 0.6262632558275 0.068825877989859
0.597 0.630059504035647 0.068265812967107
0.598 0.634299561261693 0.0678230940472526
0.599 0.638756311711256 0.06736216256821
0.6 0.643635459503476 0.0667613745404854
0.601 0.648299827415686 0.0661474546116129
0.602 0.652901465637539 0.0655200590936185
0.603 0.657517966680075 0.0648813505310082
0.604 0.662382100779297 0.0642154700051858
0.605 0.667070406458139 0.0635203964657087
0.606 0.671338384175396 0.0627801381002634
0.607 0.675380348230659 0.0620117871812344
0.608 0.678656214192772 0.0611834599728259
0.609 0.681679766379521 0.0602809691310462
0.61 0.684715946428014 0.0593590751340745
0.611 0.687243793105819 0.0584203524023353
0.612 0.690061682774388 0.0575766573128649
0.613 0.692914301690481 0.0568237964387191
0.614 0.695952944920744 0.0560989703499068
0.615 0.699175992128718 0.0553361653396639
0.616 0.702149642144565 0.0546142787043349
0.617 0.704579310889286 0.0539181069707716
0.618 0.706849139856112 0.0532330235354815
0.619 0.708751236850903 0.0526199775971754
0.62 0.710212395778802 0.0520858464607747
0.621 0.711364200460273 0.051491896204956
0.622 0.712637272858827 0.0507705892462864
0.623 0.714015780684431 0.0499919311095111
0.624 0.714590783129107 0.0491593494202156
0.625 0.71486393456864 0.0483613722443344
0.626 0.714710608918181 0.0475559654962642
0.627 0.714487755581343 0.0467904730111442
0.628 0.714243609122883 0.0460162846340119
0.629 0.713408887228047 0.0451774388459723
0.63 0.712001268243062 0.0442488001584372
0.631 0.711127920655905 0.0433162228462174
0.632 0.710440416341577 0.0424071828693146
0.633 0.709592950998532 0.0415328907980666
0.634 0.708809857030769 0.0405966140466767
0.635 0.708180276285951 0.0397079273748805
0.636 0.707304101053045 0.0388795914473563
0.637 0.706711107651599 0.0381780174240459
0.638 0.706059791069904 0.0374033782204353
0.639 0.705995210467491 0.0365663578532434
0.64 0.705337056791209 0.035821951913985
0.641 0.704445630473978 0.0351625341163111
0.642 0.703636936964649 0.0345465798509554
0.643 0.703568881387787 0.0339460222596271
0.644 0.703962145659982 0.0333665808015234
0.645 0.703911496977997 0.0328233150666198
0.646 0.703824235045552 0.0321949334983455
0.647 0.703919294439388 0.0316083747463771
0.648 0.70440044434888 0.0310955891269745
0.649 0.705540376081155 0.030624618403278
0.65 0.706356345906837 0.0301709175527498
0.651 0.70700585607837 0.0296638291106865
0.652 0.70702107639221 0.0290671775164736
0.653 0.707066716702201 0.0285976894406624
0.654 0.706956216905805 0.0281143549758446
0.655 0.70696264812991 0.027754712289506
0.656 0.707308581258655 0.0275099871699636
0.657 0.707268791859764 0.0273287416586087
0.658 0.706681415544962 0.0272004323909742
0.659 0.705623299727724 0.0270811808444323
0.66 0.704269501744296 0.0270295551534418
0.661 0.702876603549224 0.0269402285249472
0.662 0.701680217778531 0.0268064250092911
0.663 0.700073570211319 0.0267200313755117
0.664 0.698388248863092 0.026632952357489
0.665 0.696730948159956 0.0264197037840907
0.666 0.695242233424443 0.0261644030084886
0.667 0.69375647589774 0.0258877726608092
0.668 0.69132858737661 0.0256551334824642
0.669 0.688764082008719 0.0253752112820402
0.67 0.686363769868512 0.0249678188867214
0.671 0.683846264459862 0.0244472352853302
0.672 0.681727998211412 0.0239633758579119
0.673 0.679111684157721 0.0234639954285195
0.674 0.67679170367905 0.0229776294500073
0.675 0.674669136916303 0.0225142338681757
0.676 0.672429321401385 0.0219362980455518
0.677 0.670016323457391 0.0213453883471594
0.678 0.667112822045692 0.0206744757801783
0.679 0.663974313615078 0.0199448213021501
0.68 0.660954556450178 0.0192129247627664
0.681 0.658083560700223 0.0185768401247178
0.682 0.655298829462274 0.0179832248239324
0.683 0.651874684058968 0.0173218798388188
0.684 0.6483688548633 0.0165107365612389
0.685 0.644885326250227 0.0156712358743323
0.686 0.641717338928763 0.0148400749092104
0.687 0.638569948902642 0.0141029960052442
0.688 0.635794829194681 0.0133853558631528
0.689 0.632601928098263 0.0126174797068344
0.69 0.628956281706241 0.0117283671320464
0.691 0.625055844192686 0.0107766818200493
0.692 0.620921268093664 0.00976579375020435
0.693 0.616800551348079 0.00873656864861598
0.694 0.61348358439063 0.00767069775244431
0.695 0.610376312584082 0.00665015882324954
0.696 0.607273914020189 0.00545959256096554
0.697 0.604398939037278 0.00424720615865837
0.698 0.601537628103501 0.0030298427921152
0.699 0.59841239759282 0.00177442680240947
0.7 0.595217045986289 0.000588979137508743
0.701 0.592099874472807 -0.000479630261594124
0.702 0.588836721069556 -0.00146685995696976
0.703 0.585198261897776 -0.00238991705902342
0.704 0.581628792609951 -0.00330298115861731
0.705 0.578273398269556 -0.00431749867258171
0.706 0.574925054799369 -0.00534894485392945
0.707 0.571476245758719 -0.0062853969222182
0.708 0.567987246130253 -0.00723332002779147
0.709 0.564709280962183 -0.00818253861919555
0.71 0.561086319542338 -0.0091670136246215
0.711 0.557238989285515 -0.010285153309619
0.712 0.55334356429678 -0.0114787789775866
0.713 0.549298745861149 -0.0127767522710091
0.714 0.544960775807492 -0.0140732621720725
0.715 0.540890054028278 -0.0153609324543399
0.716 0.537064603036421 -0.0167008546681966
0.717 0.53319780655771 -0.0180711947080983
0.718 0.52919131978207 -0.0194150982178755
0.719 0.525240528649214 -0.0207497590327263
0.72 0.521399700565742 -0.0221797667223193
0.721 0.518044828897329 -0.0236644085232119
0.722 0.514313669213383 -0.0252044108696865
0.723 0.510055680043456 -0.0267227227368348
0.724 0.505789757718431 -0.028252032999529
0.725 0.501198132561236 -0.0298112262128183
0.726 0.496337310534446 -0.0314210273521403
0.727 0.491820514222148 -0.0329960112252615
0.728 0.487353203250375 -0.0345342035097297
0.729 0.483015652049131 -0.0360335486995799
0.73 0.478806602720759 -0.0375723576411439
0.731 0.474765013601137 -0.0391531586654848
0.732 0.471382239220517 -0.040780485198481
0.733 0.467721123796931 -0.0424370340061043
0.734 0.464372550880201 -0.0441442111297747
0.735 0.461162261134808 -0.0457783636169584
0.736 0.458126657220344 -0.047389697239056
0.737 0.454850788285037 -0.0488506718033008
0.738 0.450795836518017 -0.050330735041721
0.739 0.446684157952443 -0.05178225175081
0.74 0.443205663682408 -0.0532829061349862
0.741 0.439851514234908 -0.0547287490729062
0.742 0.436131244839245 -0.0561471885068529
0.743 0.432267754220612 -0.0575723269375239
0.744 0.428128810491721 -0.0589722033944696
0.745 0.42413181877728 -0.06029928563708
0.746 0.420054498420589 -0.0616727695721878
0.747 0.415998088356827 -0.0630723671650257
0.748 0.412798816518768 -0.0643490325526921
0.749 0.410446019993846 -0.0656095529313571
0.75 0.408189491118867 -0.0668870673170681
0.751 0.405598244354785 -0.068090512126838
0.752 0.402574003827174 -0.0693465005635605
0.753 0.399458236408659 -0.0706418920257232
0.754 0.396207348494245 -0.0719319031390467
0.755 0.39294097083694 -0.073199823675018
0.756 0.389528611278529 -0.0743620369093057
0.757 0.386180489439091 -0.0754901486721646
0.758 0.382406687600207 -0.0765347104603544
0.759 0.378715369138116 -0.0774954025517987
0.76 0.374918541467078 -0.0785103193462433
0.761 0.370902866097732 -0.0794866723637246
0.762 0.36666179917082 -0.0804555354677158
0.763 0.362413091348438 -0.0813871365075642
0.764 0.358213659116515 -0.0822544762918164
0.765 0.354117057023514 -0.0831095939355747
0.766 0.350136587591732 -0.0840170940458384
0.767 0.346228085689591 -0.0848812973872754
0.768 0.342073370639674 -0.0856617395659606
0.769 0.337575351396185 -0.0863692073804246
0.77 0.332774449619586 -0.0871123651554456
0.771 0.328045645214824 -0.0879496228478961
0.772 0.323236706655883 -0.0888179990206591
0.773 0.318387788273812 -0.089715320777425
0.774 0.313602016694957 -0.0905834343798679
0.775 0.309302275243698 -0.0914636112141158
0.776 0.304782491151587 -0.0922284097184752
0.777 0.300692102919016 -0.0929482230328126
0.778 0.29693400175258 -0.0936204248041976
0.779 0.293410152133229 -0.0943025282180533
0.78 0.289919963223346 -0.0949331575820369
0.781 0.286591879421863 -0.0955339868403407
0.782 0.283179239399456 -0.0961056701124179
0.783 0.279845816107565 -0.0967582756205363
0.784 0.276540638063082 -0.0974451144051456
0.785 0.273435821308619 -0.0981696998527315
0.786 0.270338056794702 -0.098818305473347
0.787 0.266918520606529 -0.0993852975385807
0.788 0.263407966201159 -0.0999967834266877
0.789 0.259520327111409 -0.100665077622999
0.79 0.255579016760066 -0.101377511752415
0.791 0.251827333681554 -0.102040704659973
0.792 0.247523748508692 -0.102745215388838
0.793 0.243036332402484 -0.103428282075272
0.794 0.23834076354346 -0.104129228573531
0.795 0.233574708589478 -0.104857010061633
0.796 0.228857380557767 -0.105487484850684
0.797 0.2245752618289 -0.106084466812825
0.798 0.219778951476385 -0.106732407308942
0.799 0.214582040295891 -0.107404777507974
0.8 0.209343299175531 -0.108020712828165
0.801 0.204094752758971 -0.108537697312066
0.802 0.199218940398695 -0.108943735096711
0.803 0.195084691674381 -0.109429162346954
0.804 0.190970936013288 -0.109978432429165
0.805 0.186218235477156 -0.110613533794043
0.806 0.181538613089146 -0.1112657887683
0.807 0.177361863200435 -0.111993362292315
0.808 0.17352649654589 -0.112715226062379
0.809 0.16934046904007 -0.113343506652638
0.81 0.165099375260727 -0.113928057186791
0.811 0.160296920695414 -0.114436199523768
0.812 0.155559324164473 -0.114967504579108
0.813 0.150969005760292 -0.115570913929619
0.814 0.146690771772662 -0.11611828319444
0.815 0.142315057803395 -0.116723834632716
0.816 0.137531632041016 -0.117385540779424
0.817 0.132803257444922 -0.118065040647586
0.818 0.127831205126913 -0.118712572561412
0.819 0.122470907023311 -0.11938693812698
0.82 0.116693126454763 -0.120034097268142
0.821 0.11113836313173 -0.120693194002183
0.822 0.105791289347189 -0.121437657669136
0.823 0.10025427004572 -0.122146535804205
0.824 0.0943910190302364 -0.122840412485458
0.825 0.0885252658342036 -0.123473511891244
0.826 0.0827525940682374 -0.124014735347644
0.827 0.0771216352241543 -0.124511105981538
0.828 0.0718779754884891 -0.124970421251569
0.829 0.0668369349205727 -0.125276462471957
0.83 0.0620668766078954 -0.12560783763017
0.831 0.0575122624784737 -0.125935740788275
0.832 0.0528809551524043 -0.126261120318423
0.833 0.0484690574266205 -0.126652375805941
0.834 0.044171406837711 -0.126990435956479
0.835 0.0402043819968573 -0.12713456807357
0.836 0.0366921213442642 -0.127271393216297
0.837 0.0334340538665336 -0.127308020350306
0.838 0.0307965544115166 -0.12731671457517
0.839 0.0285604988806983 -0.127314660203727
0.84 0.0270049428996934 -0.127338811889457
0.841 0.0254652567259622 -0.127502489986848
0.842 0.0234453746608967 -0.127669171114006
0.843 0.0203814880144818 -0.127886508768066
0.844 0.0171706049549388 -0.128066230088824
0.845 0.014063712817992 -0.128139313432277
0.846 0.0107797773293061 -0.128246323677888
0.847 0.00684268322178215 -0.128262552516975
0.848 0.00261332872868792 -0.128194205165487
0.849 -0.00210702670096169 -0.128064879722945
0.85 -0.00686359082481435 -0.127911292675774
0.851 -0.0111176453910401 -0.127734984680004
0.852 -0.0156249595530811 -0.127531005064644
0.853 -0.0203338726251259 -0.127437332497263
0.854 -0.0252016822216485 -0.127454710008177
0.855 -0.0303592893605533 -0.127445773926733
0.856 -0.035832672439277 -0.127437572276817
0.857 -0.0416889445776748 -0.127344421018554
0.858 -0.0472131304521882 -0.127180363603924
0.859 -0.0528490026088397 -0.127088042580111
0.86 -0.0580332195517317 -0.127035312514629
0.861 -0.0627744872599595 -0.127019238767547
0.862 -0.0675007291260106 -0.126861520779855
0.863 -0.0721406776167762 -0.126674440419924
0.864 -0.0765696857690934 -0.126483851577842
0.865 -0.0810621620270937 -0.126199086005857
0.866 -0.08537724467973 -0.125902318808575
0.867 -0.0898033249872037 -0.125625408804913
0.868 -0.0941937926949533 -0.12524974994596
0.869 -0.0985666981566233 -0.124780856207106
0.87 -0.102927852812547 -0.124330026542369
0.871 -0.107212926859025 -0.123902854220193
0.872 -0.111121215187089 -0.123466292547559
0.873 -0.114784964092803 -0.123067567993478
0.874 -0.118676059190148 -0.122740504995684
0.875 -0.122432032108458 -0.122455088519409
0.876 -0.126225392220889 -0.122133145067584
0.877 -0.129839058541193 -0.121808240294907
0.878 -0.133759780914718 -0.121508859014114
0.879 -0.138105851846517 -0.121151802236809
0.88 -0.142573343461353 -0.120789279065506
0.881 -0.147081689388217 -0.120421508174204
0.882 -0.152121722305782 -0.119993493563215
0.883 -0.156743161188049 -0.119598407624984
0.884 -0.161014674127091 -0.119283627208934
0.885 -0.164896014368116 -0.119047154116062
0.886 -0.168677959029316 -0.11886088074057
0.887 -0.172266318495861 -0.118662095332617
0.888 -0.175539361704064 -0.118439900305704
0.889 -0.178581904236916 -0.118125594660837
0.89 -0.181686426192165 -0.117799930090379
0.891 -0.184394444229824 -0.117318366784571
0.892 -0.187053262943494 -0.116780648248565
0.893 -0.19027516051003 -0.116164242635947
0.894 -0.193372046119104 -0.115575523962222
0.895 -0.196098548057012 -0.115018872500876
0.896 -0.1987000971767 -0.114443381225381
0.897 -0.201288607418263 -0.113833838114669
0.898 -0.203760292783248 -0.113333962689352
0.899 -0.20581093215215 -0.112907972401262
0.9 -0.207682518493634 -0.112430227301599
0.901 -0.209792191730253 -0.111943273481133
0.902 -0.212273037507407 -0.111367188181983
0.903 -0.214882443675702 -0.110840141321825
0.904 -0.217947384492652 -0.110300442498362
0.905 -0.220788108624561 -0.109736673531779
0.906 -0.223491357388865 -0.10912880907364
0.907 -0.226335927338772 -0.10850499750383
0.908 -0.228640435860879 -0.107932361860577
0.909 -0.230892245780688 -0.107380807185414
0.91 -0.233282005287511 -0.106748357679052
0.911 -0.236373708156482 -0.106060371165162
0.912 -0.239641498533172 -0.105398727772978
0.913 -0.24317318446923 -0.104629605129121
0.914 -0.246591617607234 -0.103841548958796
0.915 -0.249578262301751 -0.103098844283739
0.916 -0.252501345379127 -0.102371670291999
0.917 -0.255501046727072 -0.101604330062467
0.918 -0.25845674628173 -0.100739593043239
0.919 -0.261609062743367 -0.0998363889513757
0.92 -0.264780459678599 -0.0989820540017217
0.921 -0.268119019840511 -0.0980415537120608
0.922 -0.271733429171843 -0.09702226941585
0.923 -0.275145054876908 -0.0959781452606997
0.924 -0.278094840916535 -0.0949961817715884
0.925 -0.281026185614134 -0.0940987019690357
0.926 -0.28369323580189 -0.0932105483043557
0.927 -0.286468203305827 -0.0923223419545142
0.928 -0.288893891687913 -0.0914774207982789
0.929 -0.290480515625133 -0.090554614869339
0.93 -0.291667678333845 -0.0896833250232019
0.931 -0.292755239783647 -0.0888996760579115
0.932 -0.293579273576139 -0.0880968186219983
0.933 -0.29424641302773 -0.0873545688166578
0.934 -0.295241845456357 -0.0867205893328519
0.935 -0.296639406572958 -0.0860927447349068
0.936 -0.298071020759768 -0.0855243013654502
0.937 -0.29900007543682 -0.0850200051622372
0.938 -0.299742710864773 -0.0844458372901324
0.939 -0.300868002615491 -0.0838887183974086
0.94 -0.302585927463351 -0.0832394980668751
0.941 -0.303719403950859 -0.0825768007406572
0.942 -0.304189230095539 -0.081920393121123
0.943 -0.304966800867414 -0.0812449960694195
0.944 -0.306162622450701 -0.0806231214988054
0.945 -0.306882726604788 -0.0799865778890227
0.946 -0.307492944475937 -0.0792442587164532
0.947 -0.308389633606046 -0.0784756370672413
0.948 -0.309562425195475 -0.0776849141632248
0.949 -0.310879690578445 -0.0768584379119411
0.95 -0.312098327100221 -0.0759123448849088
0.951 -0.313058810149 -0.0749589188737095
0.952 -0.31371037632141 -0.0740166092886924
0.953 -0.314538049479364 -0.0729641980617739
0.954 -0.315622757980838 -0.0719174526155541
0.955 -0.316490370804817 -0.0709323334887675
0.956 -0.317228848996456 -0.0700202999318021
0.957 -0.318221941087786 -0.0691509391839418
0.958 -0.31850009126652 -0.0682581211825823
0.959 -0.318471321604784 -0.0674718262297496
0.96 -0.318523275670785 -0.0667240930446464
0.961 -0.318607335515832 -0.0659362975089555
0.962 -0.318747342131623 -0.0652135485252692
0.963 -0.319178745715444 -0.0645529986807971
0.964 -0.320280259954028 -0.0638750136905216
0.965 -0.321059837971571 -0.0631438474328425
0.966 -0.321699748604167 -0.0624734737834767
0.967 -0.322537989256755 -0.061908556459696
0.968 -0.323089111111584 -0.0613804812874695
0.969 -0.323498513015212 -0.0608627924109924
0.97 -0.323579192881021 -0.0604331160021
0.971 -0.323318793006224 -0.0599460425945097
0.972 -0.323313053349486 -0.0594571144856291
0.973 -0.32307606034644 -0.0590839177611374
0.974 -0.322579996883379 -0.0586424285532506
0.975 -0.321890095336724 -0.0581719246410989
0.976 -0.321118427202238 -0.0577215891339179
0.977 -0.32021610449875 -0.0573385859310014
0.978 -0.319541980368394 -0.0569846360144626
0.979 -0.318612594310532 -0.0564919535363805
0.98 -0.317769205506859 -0.0559290515829169
0.981 -0.317121903559733 -0.0553672195747573
0.982 -0.316481436745669 -0.0547882801038986
0.983 -0.315846160669735 -0.0542057144697248
0.984 -0.315368996697812 -0.0536102377677748
0.985 -0.315220513025587 -0.0529767848111604
0.986 -0.314770799950056 -0.0523356086799068
0.987 -0.314607577284715 -0.0516547237802608
0.988 -0.315033124595526 -0.0509718878685324
0.989 -0.315804880717424 -0.0503214890456306
0.99 -0.316378590723473 -0.0496072339669082
0.991 -0.317117179652835 -0.0488352886597029
0.992 -0.318078945876586 -0.0480118026230118
0.993 -0.319279873234472 -0.0472521236067517
0.994 -0.320015448144971 -0.046580852835103
0.995 -0.321029372234604 -0.0459046613450524
0.996 -0.322164668341265 -0.0452219437887212
0.997 -0.323553656850064 -0.0445822229561574
0.998 -0.325025097742726 -0.0440369901521018
0.999 -0.326783189661974 -0.0434640755332439
1 -0.328730575919283 -0.0428669963952316


==> sobolev_sample3.dat <==
x f1 f2
0.001 0.0308339642154513 0.0248452684281873
0.002 0.0296180574608493 0.0271843257475955
0.003 0.0340729180779321 0.0331928905118839
0.004 0.0317398536817665 0.0325903361554021
0.005 0.027390546968817 0.030438972759423
0.006 0.0262024239477995 0.0322789687960831
0.007 0.0211157484189736 0.0298767917336518
0.008 0.0163778361410699 0.0260869182378406
0.009 0.014135555328076 0.0251584258257648
0.01 0.00812420434654265 0.0209605092484898
0.011 0.00205480622310494 0.0161443871506077
0.012 -0.00227555592072918 0.0122612365926781
0.013 -0.00788062957770413 0.00594179245091866
0.014 -0.0170079648157783 -0.00278434878153694
0.015 -0.023121759554153 -0.00813014484666318
0.016 -0.0273729679820171 -0.0120943257299024
0.017 -0.0287032824265084 -0.014748139607273
0.018 -0.0325531118889389 -0.0185840865715578
0.019 -0.0352163113327898 -0.0203074303506197
0.02 -0.0345729417527767 -0.0179913242983946
0.021 -0.0358942800729484 -0.0175321020711339
0.022 -0.0337029042034219 -0.0149820513602299
0.023 -0.0292386792923641 -0.0100810467080229
0.024 -0.0306094658031991 -0.0106476426470565
0.025 -0.0345165603224571 -0.0151085430808306
0.026 -0.0399555958091644 -0.0223522796337541
0.027 -0.0422108982918242 -0.0252798139210648
0.028 -0.040183217296229 -0.0215887829290349
0.029 -0.0370316255058094 -0.0185556008288257
0.03 -0.0308680693123619 -0.0123763877913915
0.031 -0.0254330758943976 -0.00676363361415147
0.032 -0.016770614303583 0.00171459059294129
0.033 -0.0133114983796188 0.0042317796811583
0.034 -0.00913081080249687 0.00841106049929647
0.035 0.000332768988828244 0.0182378540973197
0.036 0.00755280457929111 0.0238895369632911
0.037 0.0166413931005439 0.0304090302219439
0.038 0.0256346302782144 0.0373010958987283
0.039 0.0337603954372071 0.0434877008644993
0.04 0.0420639410429723 0.0521611969880899
0.041 0.0548934192315725 0.0645294355986486
0.042 0.0639053900193811 0.0725744125660425
0.043 0.071820769109383 0.0787263814526323
0.044 0.0758714809461145 0.0831481917305589
0.045 0.0832472671537557 0.0889777985153576
0.046 0.0908909706326243 0.0957101477719701
0.047 0.101541024362977 0.106663306205926
0.048 0.116508319377733 0.122696590679577
0.049 0.128804447125445 0.136028030944934
0.05 0.141354077787908 0.150087085042763
0.051 0.153727964072998 0.163881730908978
0.052 0.162736299773573 0.172946873921654
0.053 0.170540964887646 0.179721269145183
0.054 0.179028787416516 0.18747307475767
0.055 0.185435321520222 0.193729536851277
0.056 0.187947714040935 0.197876933087658
0.057 0.195460954637645 0.20575767440663
0.058 0.20498732307729 0.214672492519688
0.059 0.213114464058371 0.222044093838681
0.06 0.220440858926532 0.229328189522138
0.061 0.226961651178932 0.23488903852898
0.062 0.235795426730875 0.242812706610509
0.063 0.24300421784711 0.248716700047199
0.064 0.248382014701359 0.253088820027073
0.065 0.252633741120823 0.255814466622679
0.066 0.253925736266671 0.258019691446656
0.067 0.256082953755751 0.259532853907396
0.068 0.260621756392939 0.262709591897072
0.069 0.264531037477016 0.265884044373471
0.07 0.273337608903057 0.273315014997467
0.071 0.279601708078297 0.278537075453684
0.072 0.284345632593206 0.282327572799004
0.073 0.288455190583824 0.285385663687444
0.074 0.291794657227669 0.290222318277055
0.075 0.294281123583595 0.295116787093271
0.076 0.297882478417233 0.300288685881304
0.077 0.301434268140992 0.303560346422599
0.078 0.302653475018504 0.306680957200175
0.079 0.303223100165833 0.309471790672103
0.08 0.304807085165653 0.311241638410002
0.081 0.307770908639377 0.314199073532504
0.082 0.310137926949164 0.318018073003021
0.083 0.311636339773399 0.320853867721321
0.084 0.311905464516947 0.321306793574994
0.085 0.312753588507868 0.323009613684206
0.086 0.310565095902614 0.321592228803234
0.087 0.310942372601683 0.322265029516441
0.088 0.307103347336515 0.318843324824581
0.089 0.307957121799669 0.31980685468191
0.09 0.307176576119838 0.319191957072869
0.091 0.306364547513502 0.318699175252932
0.092 0.30528355366559 0.317883612205783
0.093 0.307436982063561 0.320660411871138
0.094 0.309021886848042 0.322218400956355
0.095 0.306311430999458 0.320482331564497
0.096 0.310973955294206 0.325686739943543
0.097 0.305929613966315 0.321953610815096
0.098 0.307596961092081 0.324886243020401
0.099 0.309846815700289 0.328493003427199
0.1 0.310939502346563 0.329569508437572
0.101 0.316189331856285 0.335354513891737
0.102 0.323174143261049 0.343562555596479
0.103 0.329304882871083 0.350951370646809
0.104 0.335036539617602 0.357338398698705
0.105 0.337890497855378 0.361009288486702
0.106 0.338074392774411 0.361688196627075
0.107 0.337375062139039 0.361419961477999
0.108 0.338084797132615 0.361563625867094
0.109 0.337935795894595 0.360491196398536
0.11 0.336228950085173 0.359458110344785
0.111 0.336971422052507 0.361915048309617
0.112 0.327563462219431 0.354016106434471
0.113 0.320264623086326 0.348619952842626
0.114 0.311967889857272 0.341866022047876
0.115 0.304749115631362 0.334479791697625
0.116 0.297501109157792 0.327439905280296
0.117 0.292894029679708 0.323673106109744
0.118 0.286821231762158 0.319542991108299
0.119 0.280053068450901 0.315024752730131
0.12 0.271402779961076 0.308250453701645
0.121 0.263376509962876 0.301349108458399
0.122 0.257572530507783 0.296654294115771
0.123 0.255456944369962 0.295495729448765
0.124 0.249921596614394 0.289260833242412
0.125 0.241491060235966 0.281933415734485
0.126 0.233855259013175 0.275723517676594
0.127 0.230168307708626 0.273257387922133
0.128 0.226107219360408 0.267857092011368
0.129 0.222178920901377 0.262333713222659
0.13 0.216221469784018 0.25432331266582
0.131 0.208389967432449 0.244485070510608
0.132 0.208723796718913 0.243439929335352
0.133 0.212209017408044 0.246593370578127
0.134 0.211346914463773 0.245016054972271
0.135 0.211165017396442 0.244579574465708
0.136 0.208470397125259 0.24172381687682
0.137 0.204811148618788 0.236699415792674
0.138 0.204691236820231 0.235560343296472
0.139 0.202732365228875 0.232536020404014
0.14 0.199913103416427 0.227404170720624
0.141 0.194118643729934 0.219664356919873
0.142 0.187909820133847 0.212629612945825
0.143 0.182041860253463 0.207248637023025
0.144 0.177314235356251 0.200748553963974
0.145 0.175288192370184 0.198164203419551
0.146 0.169938969589325 0.193242573903449
0.147 0.168412079163959 0.193489856342415
0.148 0.16614981028336 0.19267430241965
0.149 0.168877088358345 0.194241083917286
0.15 0.17726696007401 0.200478068497116
0.151 0.180431811923612 0.203766315664941
0.152 0.183726458006507 0.206473909785536
0.153 0.190997162237438 0.211840212025481
0.154 0.195542831940676 0.215216017912733
0.155 0.198202653280117 0.216426328670657
0.156 0.202140886793732 0.219828421146812
0.157 0.207240376008844 0.224702949014305
0.158 0.211705923380805 0.228501015596153
0.159 0.21735658124245 0.232552706756088
0.16 0.221059309796495 0.23399877665102
0.161 0.225270643196111 0.236934890796929
0.162 0.231442511437575 0.241404505105017
0.163 0.234074659487851 0.242009122148702
0.164 0.238978711750358 0.245744419896747
0.165 0.241064588808935 0.245583993936641
0.166 0.24152441165033 0.244952129741951
0.167 0.243723498374862 0.244838272950771
0.168 0.244534993687441 0.243787150506759
0.169 0.238576070716101 0.236981765622719
0.17 0.235909595778541 0.232073105939798
0.171 0.232906285119886 0.227444290820042
0.172 0.227648998013344 0.220386207027955
0.173 0.226928092058927 0.217456979136416
0.174 0.226673697144873 0.213484888658563
0.175 0.22260570024937 0.205942071627133
0.176 0.218056995463219 0.198397475734499
0.177 0.216901167013373 0.195294817406251
0.178 0.215639868180519 0.190980692726163
0.179 0.214760058892568 0.188173007027663
0.18 0.219064246016383 0.189457273391365
0.181 0.220513975919718 0.189185705767085
0.182 0.218823832890959 0.185918210869411
0.183 0.215615366893083 0.180918858537479
0.184 0.213093483951047 0.176899604586185
0.185 0.210539081751718 0.174063539506885
0.186 0.207047357470805 0.170099204719796
0.187 0.200959358017977 0.163340218308156
0.188 0.197429026643117 0.158513382818388
0.189 0.190813231824372 0.152174789568843
0.19 0.18738034895472 0.148546373442119
0.191 0.178297391572187 0.137833375052479
0.192 0.173658704618857 0.131301058820651
0.193 0.168872548706252 0.124661084274531
0.194 0.161776217298175 0.116198299076989
0.195 0.152512626000717 0.10452271992629
0.196 0.144234412289113 0.0932349487565463
0.197 0.139703724932169 0.0858857336464132
0.198 0.138445181689515 0.0818158972305403
0.199 0.136879638205833 0.0774038437005187
0.2 0.134107773153599 0.0706088563801017
0.201 0.127731171574342 0.0596389364641744
0.202 0.121787335491456 0.0500578029058382
0.203 0.119109683788322 0.0441645653711126
0.204 0.116796037081785 0.0402702734279785
0.205 0.118339908620832 0.0392230416548969
0.206 0.12000661827481 0.0379959164704031
0.207 0.117779910626192 0.034034065828281
0.208 0.116543809437415 0.0329580347421007
0.209 0.113184113348085 0.0297448479618568
0.21 0.1048202652348 0.0209879495695748
0.211 0.101074517294482 0.016655097911538
0.212 0.095953799680728 0.0106234965937436
0.213 0.0955971485353187 0.00954277797716759
0.214 0.0959377510348874 0.00966738627017691
0.215 0.0927320092991501 0.00541409361745125
0.216 0.0864235456528494 -0.00136662336891918
0.217 0.0815385111090334 -0.0066271542515253
0.218 0.0728122366293617 -0.0150016890062827
0.219 0.0648535944019756 -0.0227424475237228
0.22 0.0624835025390282 -0.0246653715745555
0.221 0.058327131286854 -0.0275250506440992
0.222 0.0534235627526443 -0.0311412309852483
0.223 0.051373859081093 -0.0332173453722255
0.224 0.0457071594976763 -0.0409186604437737
0.225 0.0386377845964697 -0.0488561118343388
0.226 0.0330241458259848 -0.0540677525804092
0.227 0.0239498774628075 -0.0627679108468161
0.228 0.0155952150130584 -0.071865553555135
0.229 0.0081740107432826 -0.07944754302694
0.23 0.00376658997485401 -0.0843740169107009
0.231 0.00352387687897872 -0.0859975524044978
0.232 0.00593272704970626 -0.0851711756460194
0.233 0.00606557435055475 -0.08726022878375
0.234 0.00672822252322693 -0.0887740573075761
0.235 0.00326143430374185 -0.0945740715976267
0.236 0.00211588543049333 -0.0975610153012621
0.237 -0.00371904390113633 -0.104162605019786
0.238 -0.00761585846895299 -0.10793049696544
0.239 -0.0118851975177202 -0.112293121692071
0.24 -0.0173960760908009 -0.118251047806879
0.241 -0.0238279370105928 -0.125350091788216
0.242 -0.0238294219945943 -0.126103918858366
0.243 -0.0221501831972261 -0.125170843748954
0.244 -0.0227393189358854 -0.126052739843713
0.245 -0.0249832200469067 -0.127828447160336
0.246 -0.0270726591597686 -0.129944944502684
0.247 -0.0310627411280785 -0.135401219168077
0.248 -0.0349453121743541 -0.140079579203344
0.249 -0.0387312169587994 -0.143561902902677
0.25 -0.0383852019252865 -0.143296625379155
0.251 -0.0434449424071137 -0.147743600130877
0.252 -0.046708489052618 -0.150573512154587
0.253 -0.0494414769414023 -0.153834536611331
0.254 -0.0481766712883987 -0.151725615435342
0.255 -0.0498393131483554 -0.152990648777655
0.256 -0.0474677367258366 -0.152428555412976
0.257 -0.0457870101499799 -0.151265456043642
0.258 -0.0440382717177909 -0.15095202744367
0.259 -0.0392688570949401 -0.146429967460287
0.26 -0.0362053358183199 -0.143151975065465
0.261 -0.0316689649043563 -0.138176407462304
0.262 -0.0211202888067002 -0.129010704670774
0.263 -0.0141359339196133 -0.122860455177622
0.264 -0.00711943445395028 -0.116032582166099
0.265 0.000438784051723803 -0.108170933538732
0.266 0.0096219404629081 -0.0991777836920274
0.267 0.0183522541611245 -0.092150201869456
0.268 0.0280450035616737 -0.0828696844138891
0.269 0.0384081609531969 -0.07311960761881
0.27 0.0441733802968386 -0.0680401014335917
0.271 0.0484668159259083 -0.0635301004634488
0.272 0.051238180534265 -0.061232322012999
0.273 0.0547962609514864 -0.057858730669199
0.274 0.0614399167744171 -0.0511156767378209
0.275 0.0662005661511263 -0.0466601835201171
0.276 0.0678273446213385 -0.0442303421670734
0.277 0.0675580223350358 -0.0434740154084416
0.278 0.0684651791300054 -0.0432427963035114
0.279 0.0705177232300411 -0.0413145626299438
0.28 0.0727207384390706 -0.0385126065503589
0.281 0.0740886030563288 -0.0360557776933997
0.282 0.079690262892506 -0.0310561562130355
0.283 0.0876476413098058 -0.0214175179149553
0.284 0.0941617242609923 -0.0136362837408881
0.285 0.0987371819590275 -0.0080790235461773
0.286 0.0978590702586295 -0.0074337540290319
0.287 0.0939822393693126 -0.0113267207774056
0.288 0.0956062436663555 -0.00779623540319079
0.289 0.0989093170825354 -0.00338770695404245
0.29 0.0985842775655683 -0.00360266894567244
0.291 0.0983232458605864 -0.00328741123975969
0.292 0.100070274737657 -0.00011331606119499
0.293 0.100373321286362 0.00107145818768147
0.294 0.100198418688865 0.00258374531819629
0.295 0.0998640350729101 0.00425715604631596
0.296 0.101328046412305 0.00792852783380706
0.297 0.100117335798118 0.00937715852386703
0.298 0.0986847388159823 0.00967251373861667
0.299 0.0999392759992259 0.0136389629767902
0.3 0.100399396486005 0.015130524505329
0.301 0.0967308668109294 0.0135131249288803
0.302 0.0945287675392039 0.0141734939764656
0.303 0.0894774786877401 0.0116874347010072
0.304 0.0879806228439559 0.0127981377383702
0.305 0.0859662827908174 0.0117916982529528
0.306 0.0883603510370559 0.0147310681261966
0.307 0.0849693826234979 0.0107086241468824
0.308 0.0840304277820256 0.00955863629316204
0.309 0.0792807876998654 0.00669948983417232
0.31 0.0762516188017083 0.00598090035920521
0.311 0.0729338488481956 0.00450657499982871
0.312 0.0692722914370836 0.00169138241447584
0.313 0.0664487649611272 -0.000153195379257322
0.314 0.0639081459330156 -0.000934636526226747
0.315 0.0611585397036925 -0.00335715342134985
0.316 0.0603397911146592 -0.00320477172978325
0.317 0.056695956756324 -0.00613680947671044
0.318 0.0532866445408117 -0.00801074708154182
0.319 0.0481736427575131 -0.0127681458132693
0.32 0.0490982099767787 -0.0106594814937898
0.321 0.0469826987532743 -0.0119468000441248
0.322 0.0470793499738319 -0.0105483585981954
0.323 0.0477473369128619 -0.00777943173428409
0.324 0.0467882583828894 -0.00699533627821161
0.325 0.0455391884928024 -0.00665980645207521
0.326 0.047299342093139 -0.00308356956066539
0.327 0.0469921390010158 -0.00219233521161314
0.328 0.045169340114483 -0.002066626276461
0.329 0.0451443247720862 -0.00052558518842281
0.33 0.040740819861617 -0.00320005903106138
0.331 0.0382009110761352 -0.00371917642734505
0.332 0.0355244771563309 -0.00463050406895002
0.333 0.0360496971839894 -0.00138296607888971
0.334 0.0357759918175889 5.77528059774883e-05
0.335 0.0386944722498891 0.00473158582649605
0.336 0.0381596271828564 0.00510059326543394
0.337 0.0323319326145026 0.000468614221056406
0.338 0.0266008005114775 -0.00266862338283674
0.339 0.0198124751558776 -0.00735814147080331
0.34 0.014400440350809 -0.0113348377252074
0.341 0.0162666779281392 -0.00838387445570569
0.342 0.0177956211189453 -0.00571076447577622
0.343 0.0164139875275842 -0.00674942426202025
0.344 0.0124689271989381 -0.0102727784047849
0.345 0.00773569707343192 -0.0146054719340193
0.346 0.00469621842858386 -0.0187434036608686
0.347 0.00120437108670064 -0.0207319418407781
0.348 -0.00126944076361056 -0.0221965206793484
0.349 -0.00249366779388884 -0.0243080469821894
0.35 -0.00566293055239021 -0.0277770249923977
0.351 -0.0094945736229121 -0.0317053515433293
0.352 -0.0105303308957222 -0.0316230369734647
0.353 -0.0108834249498878 -0.0316504361149661
0.354 -0.015504730155082 -0.0362145926224735
0.355 -0.0150179022825914 -0.035599462916068
0.356 -0.0166595468899348 -0.0356610579054181
0.357 -0.0175359684248736 -0.0342707236516887
0.358 -0.0153169292952324 -0.0300823919506405
0.359 -0.0136745560486203 -0.0265956826603283
0.36 -0.0114835353989039 -0.0223578479596803
0.361 -0.0118849353114101 -0.0207319219213999
0.362 -0.0112178188699769 -0.0176334338063581
0.363 -0.0129196887068359 -0.0169163415160936
0.364 -0.0123030865784947 -0.0139785914865899
0.365 -0.0127789161190078 -0.0115543822515385
0.366 -0.0128469714784711 -0.00994530930719685
0.367 -0.00873507368822746 -0.00417393520854826
0.368 -0.00558012835809252 -0.000465402584821351
0.369 -0.00675506902289656 -0.00128805010326857
0.37 -0.007741377370404 -0.000102254292432672
0.371 -0.00481931644546496 0.00379128678090047
0.372 -0.00424681966848845 0.00573342002238772
0.373 -0.00410327445204934 0.00579401529396921
0.374 -0.00286130618027268 0.00901197775876102
0.375 -0.00335061159400305 0.00888397906792539
0.376 -0.00165219084767494 0.0119836654952425
0.377 -0.00195919238690051 0.0135191334748919
0.378 0.00288730850601865 0.0189915939955122
0.379 0.00693538147009833 0.0246024459278222
0.38 0.00716240004156694 0.0260534094180869
0.381 0.00634797909722978 0.0259209361682595
0.382 0.0122730117273846 0.0326828449626554
0.383 0.0176354311370969 0.0403294747116815
0.384 0.0189242517427865 0.0435554571687676
0.385 0.0195868377243585 0.0465944629104477
0.386 0.0173695613013491 0.0437576095498113
0.387 0.0150465774938119 0.0416860116742876
0.388 0.0174219961138749 0.0447262406938877
0.389 0.0191861439333003 0.0476548187469617
0.39 0.022218149569731 0.0519512735583695
0.391 0.0305649392712107 0.0608865557038585
0.392 0.035670518009457 0.0652080640844116
0.393 0.0431409793169506 0.0714391473095677
0.394 0.0473846419635485 0.0751704875289426
0.395 0.0503165176612497 0.0777808939848363
0.396 0.0485474809991923 0.0754797635026227
0.397 0.0478790349639 0.074194925353903
0.398 0.0464046990869985 0.0729747749134582
0.399 0.050028456250882 0.0759319348674975
0.4 0.0526507116485357 0.0775085331017324
0.401 0.0532192505428905 0.0771343784389237
0.402 0.0519342790295854 0.0747694567449232
0.403 0.0542754780257479 0.0752904934650127
0.404 0.0512928908804001 0.0705621649671218
0.405 0.0463232983415908 0.0650765291695969
0.406 0.0440348336797256 0.0622783535550807
0.407 0.0442938892737731 0.0631474829556774
0.408 0.0443279815950193 0.0647787731911004
0.409 0.0441101475996174 0.0663955527202313
0.41 0.0435033353440787 0.0676283141709748
0.411 0.0437619511855884 0.0688744257193125
0.412 0.0477142205176449 0.0748017692814421
0.413 0.0488714636147463 0.0776636232583963
0.414 0.0463294036165026 0.0764676704059079
0.415 0.0427262765401671 0.0737336126448945
0.416 0.0417830912900852 0.074639738910073
0.417 0.0418989358766764 0.0767895069249816
0.418 0.0394068943493028 0.0754173802444666
0.419 0.0386096755770239 0.0751814167218685
0.42 0.0426050513691299 0.0799418720367471
0.421 0.0461060160342782 0.0847255252532347
0.422 0.0452579719051553 0.0857752502712148
0.423 0.0476859540728353 0.0881478332416347
0.424 0.0497449298528864 0.092107476748648
0.425 0.0489538761208417 0.0923175529026824
0.426 0.0527491252960199 0.0978953972546936
0.427 0.0565032227000518 0.101459086877126
0.428 0.0580979936044909 0.10382798596404
0.429 0.0546244008562975 0.100477272404848
0.43 0.0560111864832648 0.100683962965864
0.431 0.0583311903014426 0.103020062477502
0.432 0.0625297399645472 0.106280332427777
0.433 0.0627103545158073 0.104731107805637
0.434 0.0625324627973145 0.103712496022808
0.435 0.0683113350390808 0.108798103744425
0.436 0.0731149108016624 0.11356177908155
0.437 0.076571137943612 0.118818943573605
0.438 0.0825726185692685 0.126526088650639
0.439 0.0913819237994076 0.136699028057251
0.44 0.093411516959167 0.139678912611232
0.441 0.0977893062635751 0.146219343573287
0.442 0.105022424298111 0.154244289354538
0.443 0.112339079407489 0.164392879587938
0.444 0.112668994590119 0.166395146883234
0.445 0.115467654535286 0.171311482021854
0.446 0.116747853255495 0.174900767027436
0.447 0.110838724450028 0.171504971459141
0.448 0.107544530677559 0.169788694839216
0.449 0.104618335120568 0.168902448534432
0.45 0.104190133680126 0.16876295735133
0.451 0.103782812197925 0.168269364697631
0.452 0.100889418754586 0.165931450722088
0.453 0.100221228224134 0.165897317351547
0.454 0.0988153592945911 0.165636577455782
0.455 0.0958669466127407 0.162994832083398
0.456 0.0934114780499288 0.160535492547571
0.457 0.091650006045125 0.157454324699529
0.458 0.0884986184880569 0.155188028390575
0.459 0.0841531876395657 0.150444024108229
0.46 0.0764983668919371 0.143660377947993
0.461 0.0712125269682887 0.139205653186678
0.462 0.0696561543370205 0.137759782043431
0.463 0.065214588519377 0.133059266263929
0.464 0.0633654894055666 0.131538891866196
0.465 0.0582523635017729 0.12663227278483
0.466 0.0512816304154748 0.120886987371038
0.467 0.0471798681412958 0.117414894109344
0.468 0.0460901038318389 0.116051966801935
0.469 0.0456366776090245 0.114750190744625
0.47 0.0483690471794272 0.117814466563618
0.471 0.0482104374974979 0.116941543626517
0.472 0.0504146591189296 0.118408838248114
0.473 0.0502966694294016 0.117584875172143
0.474 0.0520863448418912 0.118399581717489
0.475 0.0516558576678629 0.116042520079973
0.476 0.0531774905874004 0.115392995042241
0.477 0.0495831793401026 0.111833155275002
0.478 0.0505827834965955 0.111994445152182
0.479 0.0569505979646391 0.11542899585766
0.48 0.0600192644462404 0.11588203542826
0.481 0.0630681008163929 0.117073952785699
0.482 0.0690012502954682 0.120838424656952
0.483 0.0732555804274505 0.122491608987209
0.484 0.0780458241686196 0.125791586621215
0.485 0.0790476513274383 0.124668297935602
0.486 0.0775243610405044 0.121561741728559
0.487 0.0771211883640425 0.118904598289494
0.488 0.0806392838784248 0.120786298470488
0.489 0.0842247554126771 0.124895706603574
0.49 0.0873505068210604 0.127797042577376
0.491 0.0881310914760518 0.128672439567266
0.492 0.0891793056288305 0.129565338851737
0.493 0.0900442443996525 0.130488956705307
0.494 0.0953664864686076 0.135975484244766
0.495 0.0971131981693847 0.138032808430507
0.496 0.100595675232893 0.139701957342716
0.497 0.100580862840311 0.139100855417061
0.498 0.101025484343856 0.138482261845472
0.499 0.103032154080884 0.13916685250599
0.5 0.104897823451052 0.139595918572603
0.501 0.105341267254084 0.139005239275938
0.502 0.109691493491689 0.141939985009046
0.503 0.114031570333853 0.143304874964867
0.504 0.119543605150988 0.146619277213706
0.505 0.121421163718869 0.146157266266952
0.506 0.121743354894489 0.144648441530815
0.507 0.122381815261711 0.142727915384763
0.508 0.121536851543081 0.140237519264331
0.509 0.126006841888666 0.142177512082661
0.51 0.127687175126763 0.141718105354208
0.511 0.126601195394596 0.138723889183829
0.512 0.126819876240723 0.136958371729837
0.513 0.127575715996657 0.135965914464727
0.514 0.129747393360157 0.135812386200373
0.515 0.134782647518047 0.139209400614365
0.516 0.141932286090318 0.146139704331522
0.517 0.149861614005831 0.154052557426998
0.518 0.149558912378138 0.153405727840069
0.519 0.147802611676692 0.151650027165376
0.52 0.149585923773537 0.153500570896154
0.521 0.148074587930983 0.151653108847924
0.522 0.144116300522627 0.147914856748012
0.523 0.142370241148645 0.146456385049134
0.524 0.144928516427737 0.149350821590896
0.525 0.150410060302672 0.153959707970556
0.526 0.151062858383064 0.154453993258162
0.527 0.153779467233172 0.155576446932705
0.528 0.157062918163157 0.158195621865492
0.529 0.159281663104236 0.159672082705227
0.53 0.158236352143893 0.158321271864561
0.531 0.157457851243292 0.157572999553805
0.532 0.15964203597654 0.158781676816627
0.533 0.158907403061035 0.158351404715654
0.534 0.160108724726857 0.16126659660522
0.535 0.166307502567075 0.168183033098916
0.536 0.166206792520954 0.169343388809524
0.537 0.167144204440301 0.172408218463315
0.538 0.166654112584006 0.172316463438109
0.539 0.167388031442788 0.173957095030967
0.54 0.160952320869215 0.168998100010499
0.541 0.159593750272803 0.168388435739902
0.542 0.159894199654099 0.16961104018843
0.543 0.159247113506699 0.169910533071782
0.544 0.157804734315609 0.166850682620652
0.545 0.158561169743236 0.165230030233572
0.546 0.153117144658238 0.158756760889324
0.547 0.147099041711522 0.152672132182605
0.548 0.146540726879232 0.150557404037474
0.549 0.151840905170447 0.154591716299139
0.55 0.154264118720572 0.155726397859729
0.551 0.154396652813516 0.154342542106123
0.552 0.156541578501246 0.155109918287787
0.553 0.158390364695792 0.15635795638342
0.554 0.15818945398414 0.155966449379054
0.555 0.156540703536684 0.154440003521883
0.556 0.15523126456985 0.152319371995043
0.557 0.153523280530153 0.148880498884186
0.558 0.152165457220149 0.145833529604668
0.559 0.151147287630826 0.145223086128698
0.56 0.152003634460375 0.146949093881633
0.561 0.151133987274991 0.147064572766515
0.562 0.147130463071064 0.14449742096551
0.563 0.143294656872839 0.142343047643248
0.564 0.138844156588961 0.137345944200391
0.565 0.135559331952225 0.131386446576296
0.566 0.132902934236853 0.127749821598954
0.567 0.129949890312515 0.124734372335834
0.568 0.129603857162465 0.124618139884573
0.569 0.127215097731435 0.123016706620399
0.57 0.124796267688987 0.12134798424684
0.571 0.120323342092221 0.116959279571558
0.572 0.113044820139182 0.109712074838331
0.573 0.108428886596753 0.105071174303556
0.574 0.104661331259438 0.102569480155065
0.575 0.107178192119538 0.105026976513083
0.576 0.108409158380389 0.105652327372863
0.577 0.106395367598472 0.103271457153321
0.578 0.102612675190807 0.100450542509514
0.579 0.095045579624551 0.0920345566111822
0.58 0.0884026069520085 0.0844759225226153
0.581 0.0868006863224549 0.082197942883136
0.582 0.0881603737613428 0.0831338223356404
0.583 0.090962544588951 0.0854174140573552
0.584 0.0900396093650189 0.0824601505737849
0.585 0.086956237840519 0.0786196474352602
0.586 0.0840103385853483 0.075237992494285
0.587 0.0802911120909721 0.0710107055388239
0.588 0.0758139008413954 0.0644344667882725
0.589 0.0725957370924513 0.0608340788896067
0.59 0.0721842414845346 0.0579246364440376
0.591 0.069473277729816 0.052889573361261
0.592 0.0692130986035636 0.0507357651041424
0.593 0.0692794517916004 0.0490822788646706
0.594 0.0677976196511725 0.0463731271466566
0.595 0.0651293817308973 0.0444045297466061
0.596 0.0603907976974033 0.0408385439850196
0.597 0.0533814197078433 0.0335278324974195
0.598 0.0480954964318369 0.0270490700756903
0.599 0.046575936572306 0.0242509148890822
0.6 0.0421377894143783 0.0206057888212505
0.601 0.0378863099732072 0.0174354125588017
0.602 0.0302880284011403 0.0115122563502814
0.603 0.0239237020390794 0.00578586108753525
0.604 0.0182974467700125 0.000709971150058459
0.605 0.0141002742642636 -0.00375456479479147
0.606 0.00684193473792336 -0.0102914088834797
0.607 0.00183336483432452 -0.0148351688215493
0.608 -0.00680655948682782 -0.022734486456018
0.609 -0.0119234593333598 -0.0265753312624295
0.61 -0.0202662030298249 -0.034079505882808
0.611 -0.0252976786629766 -0.0365924126967533
0.612 -0.0253478589948872 -0.0364625662276662
0.613 -0.025637874758902 -0.0373459810328396
0.614 -0.0297604099432911 -0.0424584928635337
0.615 -0.032074461131173 -0.0447763452699581
0.616 -0.0351759676792313 -0.0468037617347135
0.617 -0.0347389633036675 -0.0458487096520853
0.618 -0.0399116584871315 -0.0493845718332743
0.619 -0.0446638199922031 -0.0537207873435092
0.62 -0.0519477826827842 -0.0614898076288498
0.621 -0.0606839606497893 -0.0707886273578927
0.622 -0.0657086160273461 -0.0761711101519383
0.623 -0.065529008377814 -0.0758027568497511
0.624 -0.0653202661622503 -0.075299906559902
0.625 -0.0677414980336501 -0.076944675579045
0.626 -0.0707530825102491 -0.0793096139786313
0.627 -0.0751841334183333 -0.0837096572184434
0.628 -0.0738953688746232 -0.0820217828397476
0.629 -0.0758891480024103 -0.084832674510381
0.63 -0.0794271672045476 -0.0885855482124922
0.631 -0.0810993757629208 -0.091581003954997
0.632 -0.0844528169808041 -0.0953898988916731
0.633 -0.0908876275025184 -0.102011254983946
0.634 -0.0942798583955747 -0.105019155941139
0.635 -0.0984597165560594 -0.109047007558278
0.636 -0.100363131371368 -0.110797291188154
0.637 -0.106416457163143 -0.116161633840129
0.638 -0.115504362163383 -0.12530929604765
0.639 -0.117639823728058 -0.126488534334093
0.64 -0.126486766538593 -0.134701416615301
0.641 -0.133092062477399 -0.141173125887133
0.642 -0.138013623027009 -0.145402037529382
0.643 -0.139197098268933 -0.146854767631554
0.644 -0.136535165721792 -0.144702747931347
0.645 -0.13284182484971 -0.141135776378284
0.646 -0.126889008983088 -0.137258814916912
0.647 -0.125320759932901 -0.136268037116935
0.648 -0.123290245401806 -0.135069395423714
0.649 -0.125623381113072 -0.137406332059399
0.65 -0.12554282856403 -0.138464473080104
0.651 -0.125655705136125 -0.138718852774725
0.652 -0.125415344384763 -0.139675585345205
0.653 -0.121152038890163 -0.136795798111964
0.654 -0.115105897348693 -0.130997867198689
0.655 -0.112513609924484 -0.128342792053061
0.656 -0.110171510184607 -0.126702799401789
0.657 -0.114677130070072 -0.1321104446499
0.658 -0.117367724952267 -0.134302088217561
0.659 -0.119036731736346 -0.135200288308343
0.66 -0.120273462452264 -0.134918821357221
0.661 -0.119301188218202 -0.134015418858101
0.662 -0.117387298280365 -0.132495607646119
0.663 -0.118514560389219 -0.134512677644547
0.664 -0.119711453247428 -0.136223826328842
0.665 -0.118650569251683 -0.135561641150925
0.666 -0.116360626722531 -0.132964841397447
0.667 -0.115609914454567 -0.132638071120948
0.668 -0.116059957349296 -0.132720878526774
0.669 -0.119282533787898 -0.134065441466258
0.67 -0.123653717507604 -0.136065519136647
0.671 -0.123307852712155 -0.134751705635858
0.672 -0.124434241316894 -0.135514974310891
0.673 -0.120242720583722 -0.131270459885507
0.674 -0.116054895397014 -0.126297053796487
0.675 -0.112190409237758 -0.122541664389654
0.676 -0.112495155148001 -0.124441846760971
0.677 -0.113924808236836 -0.12741331965728
0.678 -0.112989771980941 -0.126299398045885
0.679 -0.114249468238808 -0.127647000392676
0.68 -0.111060653846453 -0.124703858077415
0.681 -0.107369613428873 -0.119967101819529
0.682 -0.10973829641587 -0.120222848567659
0.683 -0.107977152075362 -0.117525658065653
0.684 -0.107879778796718 -0.116111932354325
0.685 -0.107940853036782 -0.115243953558345
0.686 -0.103414617677894 -0.112596207497292
0.687 -0.102464134934982 -0.111346108309083
0.688 -0.102995708033671 -0.110463659105461
0.689 -0.106310350513055 -0.112942172694392
0.69 -0.112137675450452 -0.117214601568124
0.691 -0.114303679535711 -0.117811812349784
0.692 -0.117802832373244 -0.120392774025653
0.693 -0.11963745032715 -0.121148292687353
0.694 -0.119255682863041 -0.119082076660658
0.695 -0.123783627011891 -0.121382268409314
0.696 -0.126443974000755 -0.122346729907263
0.697 -0.132533456313239 -0.126946605498087
0.698 -0.132220151274084 -0.127505676520952
0.699 -0.129183747378175 -0.125710569489919
0.7 -0.132778875163413 -0.12792905278571
0.701 -0.139171276705427 -0.134304020766449
0.702 -0.142481617225089 -0.137315802588748
0.703 -0.143431757711381 -0.138356165400235
0.704 -0.144529439660169 -0.138623679246868
0.705 -0.144504903364788 -0.138828563595629
0.706 -0.146705712169098 -0.142190624360548
0.707 -0.152309050068365 -0.147944816368402
0.708 -0.154445799033395 -0.149427775169605
0.709 -0.156130746466936 -0.150623982227469
0.71 -0.152710065294666 -0.147165653350219
0.711 -0.149993904837851 -0.144485216840321
0.712 -0.143151183581735 -0.139339145414115
0.713 -0.139345499014286 -0.135761270171319
0.714 -0.137875460140276 -0.133946417668819
0.715 -0.136333430216717 -0.131712581967465
0.716 -0.136616638036093 -0.132085725193272
0.717 -0.138334782129642 -0.134425463690394
0.718 -0.138851714831818 -0.135581431478459
0.719 -0.139796218101282 -0.136210041161976
0.72 -0.141380513847968 -0.139139093314742
0.721 -0.142451513257498 -0.140349489821418
0.722 -0.146412862335732 -0.141772237385354
0.723 -0.153147419351913 -0.147079438698378
0.724 -0.160665203780371 -0.153669328875502
0.725 -0.163391093302442 -0.154651237301738
0.726 -0.16494250599692 -0.153649174979739
0.727 -0.167702142707706 -0.15298971043026
0.728 -0.169659983006599 -0.15105041536273
0.729 -0.174252767453813 -0.152414647220597
0.73 -0.176523338362646 -0.151937934923646
0.731 -0.178623833478152 -0.151419406371196
0.732 -0.184226622533308 -0.15358117135542
0.733 -0.186772026504701 -0.152342023600737
0.734 -0.191533920347379 -0.154258708759966
0.735 -0.194573486569848 -0.155901661309405
0.736 -0.195590425656854 -0.153478709347196
0.737 -0.202013296090462 -0.156002759327208
0.738 -0.207993640779952 -0.158813995822429
0.739 -0.213157062847227 -0.161165812756621
0.74 -0.215739713433433 -0.160636644629604
0.741 -0.219910889775338 -0.162144404781851
0.742 -0.220542873624588 -0.160253590192625
0.743 -0.222278423496372 -0.159419107983145
0.744 -0.226791703178422 -0.161615665611007
0.745 -0.235108292002047 -0.167330158291645
0.746 -0.245290808076974 -0.175031778884014
0.747 -0.249663208894598 -0.178109449076453
0.748 -0.254435650671589 -0.180543769573854
0.749 -0.255895512408377 -0.180855080535087
0.75 -0.260217856690255 -0.184076767765121
0.751 -0.266991192169281 -0.190494118782889
0.752 -0.275083819844882 -0.197269580297854
0.753 -0.283235134607842 -0.20387488018594
0.754 -0.291346451399263 -0.209742535723195
0.755 -0.295118384861303 -0.21193917645174
0.756 -0.300503998268444 -0.216927712027846
0.757 -0.307337075233081 -0.223296617561387
0.758 -0.311649942138736 -0.225821216281512
0.759 -0.315970973362261 -0.229010673336241
0.76 -0.316795236620446 -0.228953639591987
0.761 -0.317189540871561 -0.228532374362881
0.762 -0.322650125811911 -0.234501743203592
0.763 -0.328188645583074 -0.239392954581185
0.764 -0.334349866566509 -0.246118563286062
0.765 -0.33478260974642 -0.246964274140982
0.766 -0.339037068681143 -0.250941912268612
0.767 -0.343776950360091 -0.253452077458405
0.768 -0.343637865189228 -0.251911713842478
0.769 -0.345370760722048 -0.253646026498846
0.77 -0.349402489682844 -0.258189865545953
0.771 -0.349308501157142 -0.258735012073479
0.772 -0.347343683832111 -0.257126837409709
0.773 -0.348097358257836 -0.259414410486376
0.774 -0.347711100760391 -0.258711532955131
0.775 -0.345796792927314 -0.256115775249634
0.776 -0.34645070217191 -0.257023189653332
0.777 -0.347326439208362 -0.258466495614644
0.778 -0.34651441579614 -0.258899000955817
0.779 -0.344835526441066 -0.256483383322916
0.78 -0.341218835414159 -0.254193631849638
0.781 -0.339603060698622 -0.252737585075292
0.782 -0.332731936408263 -0.247151418376331
0.783 -0.334260453689422 -0.249032635163105
0.784 -0.335958710449657 -0.251546643952854
0.785 -0.332831602036651 -0.250456824533258
0.786 -0.329303827539983 -0.24912539745142
0.787 -0.32401743930707 -0.245837162790031
0.788 -0.319121817201728 -0.245008585576548
0.789 -0.31623541809875 -0.243479223682684
0.79 -0.311488826155853 -0.239036693192576
0.791 -0.310189811992019 -0.237876130133074
0.792 -0.308443531025253 -0.23865236055219
0.793 -0.304773905967462 -0.238286208215984
0.794 -0.302649691636693 -0.240141249104596
0.795 -0.29959178297226 -0.240023621463254
0.796 -0.294779975048597 -0.238274435861807
0.797 -0.290310399818145 -0.236452209290381
0.798 -0.294266597708285 -0.242039794504804
0.799 -0.299822075557117 -0.249984304193863
0.8 -0.304276266741094 -0.258109676778789
0.801 -0.307068661948451 -0.264348132366132
0.802 -0.308677052371041 -0.270585881959589
0.803 -0.308637054609919 -0.272913583211604
0.804 -0.312450014768157 -0.278205167827382
0.805 -0.314198128081499 -0.282036910250589
0.806 -0.311967113308665 -0.280697341189546
0.807 -0.311565902473905 -0.283387951206058
0.808 -0.311195594058026 -0.285336155874746
0.809 -0.311950697731813 -0.28855335928115
0.81 -0.310738803141985 -0.287892432643176
0.811 -0.309832174616802 -0.286170033275339
0.812 -0.305004965855049 -0.281362271050292
0.813 -0.301716527483716 -0.278801464424927
0.814 -0.297835840513673 -0.274621402391519
0.815 -0.296830309318063 -0.274341504050278
0.816 -0.296557746820971 -0.275112598245695
0.817 -0.293289871899989 -0.273150004557159
0.818 -0.292999257614268 -0.275130474690209
0.819 -0.292789753556487 -0.275018112725301
0.82 -0.293282448825359 -0.275932716089552
0.821 -0.293730226516891 -0.276431379826621
0.822 -0.299092485537044 -0.281205282849072
0.823 -0.300263661821159 -0.280602045773855
0.824 -0.298941897482897 -0.278156241555952
0.825 -0.294860947917618 -0.273323276785229
0.826 -0.292702379938285 -0.27102789049655
0.827 -0.291230354257225 -0.269365261317962
0.828 -0.28540263688578 -0.264325277610838
0.829 -0.282693474163777 -0.260710825574273
0.83 -0.285387858466915 -0.262368412429302
0.831 -0.286037236444565 -0.262803099611799
0.832 -0.284019050594558 -0.261753402865874
0.833 -0.283420053894897 -0.262487234843772
0.834 -0.28517222583228 -0.265653809999675
0.835 -0.284097095226774 -0.266377731671234
0.836 -0.285785481019272 -0.268735824853574
0.837 -0.286884580805957 -0.268973089048584
0.838 -0.28965758916456 -0.271264735819272
0.839 -0.290806800485087 -0.273368579327923
0.84 -0.294158492923616 -0.275699083758642
0.841 -0.295993333006355 -0.276099068909651
0.842 -0.294785333786258 -0.274088362464886
0.843 -0.287519477766831 -0.265751357189675
0.844 -0.279576785432685 -0.256020243092128
0.845 -0.275647438409405 -0.250705586205995
0.846 -0.274552990410483 -0.248857589708088
0.847 -0.274655825052911 -0.248899953671109
0.848 -0.274421741276275 -0.247829225305211
0.849 -0.269422918304385 -0.24258379086852
0.85 -0.262311377079929 -0.234181299719316
0.851 -0.25670228773169 -0.228835387344666
0.852 -0.247837157138729 -0.218580930339121
0.853 -0.243006874186334 -0.21369679050583
0.854 -0.238660733836217 -0.209167648221071
0.855 -0.229647594529339 -0.198558558080415
0.856 -0.222643548142053 -0.189291170376969
0.857 -0.217626363879271 -0.183249299221816
0.858 -0.21350516284933 -0.178689409917436
0.859 -0.211084324758992 -0.175369343928893
0.86 -0.20997065936311 -0.175366693195338
0.861 -0.20828478128145 -0.175197164126392
0.862 -0.205279362139552 -0.173618524998352
0.863 -0.20419078587268 -0.174144207272655
0.864 -0.201880439247845 -0.171533650145995
0.865 -0.198061165573925 -0.16933385073699
0.866 -0.200228802577032 -0.172377576720164
0.867 -0.198329693894618 -0.170979106662016
0.868 -0.192217634128819 -0.165714954104318
0.869 -0.190489585271475 -0.165561462928052
0.87 -0.191367706813759 -0.166664727244332
0.871 -0.191480374066856 -0.167074501247047
0.872 -0.187997167667564 -0.164508705769301
0.873 -0.186663459189778 -0.162879108184373
0.874 -0.183940910408175 -0.158320191750459
0.875 -0.18232926321251 -0.15638788451339
0.876 -0.182159761352329 -0.155956673979089
0.877 -0.178593653157617 -0.152866276677358
0.878 -0.172609672545097 -0.147607718014057
0.879 -0.170684880150813 -0.144550290607442
0.88 -0.167446032205558 -0.140347526323729
0.881 -0.166906036217161 -0.13903334982463
0.882 -0.161370179848557 -0.133145286825724
0.883 -0.154910437392102 -0.128102340435713
0.884 -0.152328207906097 -0.127266301016474
0.885 -0.150352121003765 -0.125710406592115
0.886 -0.148678516156836 -0.123865933603773
0.887 -0.149212134031088 -0.124919995409629
0.888 -0.150794769276706 -0.127798612727313
0.889 -0.148417213841987 -0.127587302185138
0.89 -0.148460525152274 -0.129298216442427
0.891 -0.150494015172747 -0.132149135055357
0.892 -0.149893327823578 -0.132218057299623
0.893 -0.148803385282987 -0.131821121243849
0.894 -0.154208017072868 -0.136916383248195
0.895 -0.156782620190777 -0.140056619621675
0.896 -0.1572203709148 -0.140933417004854
0.897 -0.157101871758927 -0.139352536011372
0.898 -0.156367947981689 -0.138597520299615
0.899 -0.154584030809683 -0.138525850396995
0.9 -0.151553201969021 -0.136727679565303
0.901 -0.145796421010848 -0.133505980274867
0.902 -0.140236032701958 -0.129925471803323
0.903 -0.139707490112322 -0.130472740019652
0.904 -0.136828232466766 -0.127869133963055
0.905 -0.132765053247064 -0.124974685896823
0.906 -0.130511880446687 -0.124756449521587
0.907 -0.124546542935387 -0.121154337878788
0.908 -0.113906047726152 -0.113223688920027
0.909 -0.107130813395525 -0.109938216987604
0.91 -0.0968566558887059 -0.102675142725581
0.911 -0.0885949635661087 -0.0968105366712455
0.912 -0.0824937483265061 -0.0937247727679603
0.913 -0.0809821193636668 -0.0954264038240004
0.914 -0.083868234009189 -0.0994156365500045
0.915 -0.0851721331328051 -0.10067460645743
0.916 -0.0891161048262489 -0.105215501961628
0.917 -0.0928899162486387 -0.110874640736903
0.918 -0.0971348530028866 -0.116499550250843
0.919 -0.102185438813638 -0.121931347394527
0.92 -0.104619956355116 -0.126302042085182
0.921 -0.109147156375346 -0.131238692366547
0.922 -0.114702576581081 -0.137437892850379
0.923 -0.115700940431912 -0.140187756636299
0.924 -0.113231109553313 -0.139389268018082
0.925 -0.112548852642829 -0.139391583352148
0.926 -0.114684598453387 -0.142380683372313
0.927 -0.115087260166654 -0.142363021598956
0.928 -0.111443894052054 -0.138443726147985
0.929 -0.108440231158747 -0.134716647708297
0.93 -0.105195479166472 -0.130642108389915
0.931 -0.105093187844404 -0.129380396607386
0.932 -0.102135446878512 -0.126330614472265
0.933 -0.0974847756822581 -0.121149189287381
0.934 -0.0981536245834 -0.122001513182984
0.935 -0.0968820220865896 -0.119706803721407
0.936 -0.100126500923465 -0.121821804979797
0.937 -0.102689746395417 -0.123749293229282
0.938 -0.0965123909526743 -0.117237841332798
0.939 -0.0920538927027494 -0.111152767120169
0.94 -0.0864519544361733 -0.103482592518195
0.941 -0.0812268234092745 -0.0976019433459304
0.942 -0.0770904038541437 -0.0931834486070588
0.943 -0.0771437074747836 -0.0923670910320944
0.944 -0.0754875531926365 -0.090568928419253
0.945 -0.0701306569604663 -0.0854777349865314
0.946 -0.0672929607302385 -0.0823441557076069
0.947 -0.061566677657748 -0.0769467350595259
0.948 -0.0598359157242215 -0.076457936138493
0.949 -0.059835130555879 -0.0757586537980057
0.95 -0.0612158977013019 -0.0761236390583366
0.951 -0.0622106777521414 -0.0771608550517197
0.952 -0.060913913875075 -0.0746971156540846
0.953 -0.062524249641383 -0.0755835353058458
0.954 -0.0600461791184439 -0.0715942811149279
0.955 -0.0580740916075566 -0.069596494158486
0.956 -0.0564695243171364 -0.0667832707731391
0.957 -0.0574483683512876 -0.0684260150119215
0.958 -0.0587299513804629 -0.0690983691957044
0.959 -0.0588436090890065 -0.068277059885507
0.96 -0.0583252288720702 -0.0672172662631967
0.961 -0.055369253694258 -0.0637316569483976
0.962 -0.0513886775653991 -0.0589008715912027
0.963 -0.0473047621713586 -0.0562423507161592
0.964 -0.0453218349270793 -0.0543502601330534
0.965 -0.0429468472394706 -0.052678719662187
0.966 -0.0393771552152978 -0.0501759406942422
0.967 -0.0321561870408576 -0.0445699470433726
0.968 -0.0266124437002682 -0.0412423933138914
0.969 -0.0229853644568711 -0.0401852738101132
0.97 -0.0262868715879258 -0.0446227969419789
0.971 -0.0277292278698796 -0.0465412948410116
0.972 -0.0270910526659234 -0.0477310093369523
0.973 -0.0234872625104571 -0.0463514656603389
0.974 -0.0197787887040012 -0.0423203193911274
0.975 -0.018175317242011 -0.0400228818597044
0.976 -0.0171956973798042 -0.0400475366918096
0.977 -0.0135782965813211 -0.0359491802464288
0.978 -0.00965910303438175 -0.0308119217387167
0.979 -0.00415044953967653 -0.024596391187746
0.98 0.00292865824793079 -0.0176230630718234
0.981 0.00953430324359092 -0.0106897311736354
0.982 0.0139350170566461 -0.00512637070408384
0.983 0.016910480743869 0.000114577026966206
0.984 0.0180752529709044 0.00337336839415241
0.985 0.0219390438501953 0.00844611155258178
0.986 0.0265542003938018 0.0143032312796769
0.987 0.0268963121645534 0.0163649800251055
0.988 0.0288091966703566 0.0185308107139601
0.989 0.0233625054430595 0.013361728535051
0.99 0.0195834976140171 0.0104423716834975
0.991 0.0161744565479615 0.00890357258962773
0.992 0.0156118190790331 0.00698987757469112
0.993 0.0174217556672134 0.00919603930640539
0.994 0.0197390645433793 0.0121986696222969
0.995 0.0212126721159924 0.0144311638913007
0.996 0.0224909168669942 0.0164990523230843
0.997 0.0255689132727219 0.0188480456538641
0.998 0.0272546852459921 0.0200504715834068
0.999 0.0325598745108113 0.0243086503150952
1 0.0314491034388785 0.0233853079602508


==> sobolev_sample4.dat <==
x f1 f2
0.001 0.0913455920421236 -0.117542714664062
0.002 0.0908309994195669 -0.117344026927192
0.003 0.0902691128131267 -0.117098656345402
0.004 0.0897542356311745 -0.11690256028724
0.005 0.0892046217522375 -0.116629170462336
0.006 0.0885089220990408 -0.11619701309352
0.007 0.0877504138862744 -0.115744180442478
0.008 0.0869818955656176 -0.115272922815835
0.009 0.0862559619054708 -0.1148217283199
0.01 0.085664716372543 -0.114550921051093
0.011 0.0852063506400847 -0.114452482965908
0.012 0.0848046106275367 -0.114387700543627
0.013 0.0842969833549003 -0.114230543527362
0.014 0.083785863644037 -0.114044130426087
0.015 0.0831841634279348 -0.113764092490385
0.016 0.0825308423754521 -0.113430410377445
0.017 0.0818426250839695 -0.11304832538391
0.018 0.0811874313613895 -0.112697951017227
0.019 0.0805396120934763 -0.112324370339697
0.02 0.0799664217939342 -0.111973985334096
0.021 0.0794395744953017 -0.111657081208852
0.022 0.0789835627523347 -0.111409949622402
0.023 0.0785168828061741 -0.111147750553587
0.024 0.0780551802978892 -0.110916136700024
0.025 0.0775164202172602 -0.110616211216478
0.026 0.0768280426153847 -0.110166819682065
0.027 0.0759787721630979 -0.109557407022184
0.028 0.0749553349437222 -0.108768304679566
0.029 0.0739067432547071 -0.107953166713689
0.03 0.0729758154799414 -0.107261843099373
0.031 0.0720864256719738 -0.106612700594679
0.032 0.0712064429669706 -0.105979238721378
0.033 0.0703973629478532 -0.105386854725273
0.034 0.0695827676284243 -0.10479909750988
0.035 0.0688089718065459 -0.104259554068503
0.036 0.0681828329877579 -0.10388069429262
0.037 0.0674938991261827 -0.103465898317601
0.038 0.0668779215011776 -0.103176504491016
0.039 0.0661697291569468 -0.102797041083009
0.04 0.0653455541502945 -0.102345788434214
0.041 0.064425450265972 -0.101793991582104
0.042 0.063441021945642 -0.101185523650564
0.043 0.0624852928268502 -0.100596605699738
0.044 0.0614444483790547 -0.0999247160747871
0.045 0.0603742764968335 -0.0992230475378529
0.046 0.0593224345845339 -0.0985386345200113
0.047 0.0582490327682486 -0.0978372387078023
0.048 0.0571531020446278 -0.0970809065032497
0.049 0.0560341221595387 -0.0962761302340799
0.05 0.0549358871331745 -0.095517797900467
0.051 0.0538398940925354 -0.094767107759611
0.052 0.052720906670299 -0.0940040682420634
0.053 0.051675250749187 -0.0932967196141821
0.054 0.0507323797426606 -0.0926945489258756
0.055 0.0497962607718317 -0.092102852846295
0.056 0.0488837609388367 -0.0915246491366528
0.057 0.0480197017776468 -0.0910062996678187
0.058 0.0471629184634898 -0.0904826085361172
0.059 0.0463302600389925 -0.0899609249875115
0.06 0.0455203389588327 -0.0894451161425283
0.061 0.044766150126318 -0.0889962172060902
0.062 0.0440716204606852 -0.0886523959962081
0.063 0.0432706829055029 -0.0882322500199263
0.064 0.042341677462715 -0.0877007418658215
0.065 0.0414418583033968 -0.0872293747086293
0.066 0.0405751272102176 -0.0868328202020257
0.067 0.0398613314924359 -0.0865812132171809
0.068 0.0391490185533612 -0.0863297861607696
0.069 0.0384305374185881 -0.0860364183355794
0.07 0.0376102805344821 -0.0856351862207848
0.071 0.0366462384219975 -0.0850711431070536
0.072 0.0356481580653086 -0.0844477323927305
0.073 0.0345892085563207 -0.0837234961200168
0.074 0.0335155560199604 -0.0829779400475022
0.075 0.0325555374898553 -0.0823260499786287
0.076 0.0315844383533044 -0.0816416092719463
0.077 0.0307509797123003 -0.0810387103033694
0.078 0.0298192052335301 -0.0803238886474242
0.079 0.0288363558939123 -0.0795137822727262
0.08 0.0277891061424404 -0.0786230389672444
0.081 0.0268257651336519 -0.0778117548824935
0.082 0.0258232735962106 -0.0769441430113516
0.083 0.0247029058494549 -0.0759892928016566
0.084 0.0235390061173719 -0.0749846471761613
0.085 0.0223264335501473 -0.073978602857837
0.086 0.0210162556547896 -0.0728676566496339
0.087 0.0196255020917078 -0.0716076742925847
0.088 0.018209838650132 -0.0702988987931191
0.089 0.0168205410907574 -0.0690193401275554
0.09 0.0152630189639696 -0.0675815185152367
0.091 0.0137309275781309 -0.0661302870541121
0.092 0.0123586625362691 -0.0648048337590963
0.093 0.0109389426697599 -0.0633810547242695
0.094 0.00946578359180129 -0.0619319647365366
0.095 0.00803722755139462 -0.0605432398065655
0.096 0.00665291565931343 -0.0592129159617308
0.097 0.00520812789266864 -0.0578772204095091
0.098 0.00371863763616772 -0.0565214486801982
0.099 0.00215874712394755 -0.0551100244400823
0.1 0.000660711583364609 -0.0537477549310514
0.101 -0.000912231572969902 -0.0523414448393901
0.102 -0.00268022362928156 -0.0507695549843644
0.103 -0.00448938694959256 -0.0491823107281859
0.104 -0.00623141574441815 -0.0476800538930679
0.105 -0.00789198829395486 -0.0462374598416616
0.106 -0.00959882230680938 -0.0447405308037568
0.107 -0.0114376874478722 -0.0431131485793582
0.108 -0.0133153012623521 -0.0414793071503142
0.109 -0.0153506368647885 -0.0397211312129282
0.11 -0.0174337783299351 -0.0378802524770132
0.111 -0.0195745369583011 -0.0359696462377476
0.112 -0.0216981781760964 -0.0340969684821308
0.113 -0.0238036362616106 -0.0322548157829366
0.114 -0.0259045263375918 -0.030426266686409
0.115 -0.0279346365519815 -0.0286503859824651
0.116 -0.0298857033226811 -0.0269074266633097
0.117 -0.0317790460877284 -0.0252425680020903
0.118 -0.0335726269312767 -0.0236726229045893
0.119 -0.0354018979932949 -0.0220168461079735
0.12 -0.0372268537257272 -0.0203612505673082
0.121 -0.0390618370745167 -0.0187285079522125
0.122 -0.0408240430555038 -0.0171542541546533
0.123 -0.0426148917254046 -0.0155463974106602
0.124 -0.0445975311348794 -0.0137399931983325
0.125 -0.0465840061786242 -0.0119346118043072
0.126 -0.0485136643468638 -0.0102202394232161
0.127 -0.0502593287784242 -0.00867112842505119
0.128 -0.0519078458995343 -0.0072010345218434
0.129 -0.0535392710347039 -0.00573284448842093
0.13 -0.0550684670283318 -0.00436313142151477
0.131 -0.0566363145707489 -0.0029819244650513
0.132 -0.0581603358401359 -0.0016109225617757
0.133 -0.0597613769237968 -0.000166322948833919
0.134 -0.0614218186761093 0.00136194175352122
0.135 -0.0630497202003086 0.00286218447358603
0.136 -0.0646411399159917 0.00439335283064079
0.137 -0.0660859199889724 0.00579122751095292
0.138 -0.0675030470693528 0.00717082857940823
0.139 -0.0688634427011038 0.00851073811221277
0.14 -0.0702376273329494 0.00985088644047315
0.141 -0.0716952866256791 0.0112623526855602
0.142 -0.0730916728775885 0.0125582169960488
0.143 -0.0744977427081996 0.013840635571792
0.144 -0.0759232678627147 0.0151633368719662
0.145 -0.0772641422893481 0.0164311993796425
0.146 -0.0784258488271448 0.0175350574563197
0.147 -0.0796373396595327 0.018761574412418
0.148 -0.0807370052251385 0.0198862003053975
0.149 -0.0816791029837438 0.020821368608947
0.15 -0.082555126413002 0.0216984076658523
0.151 -0.0833017227019694 0.0225018749725605
0.152 -0.0840217543511256 0.0233027799121849
0.153 -0.0847292282571109 0.0240926169632432
0.154 -0.0854966381834935 0.0249293727993603
0.155 -0.0863327634060519 0.0258296428277312
0.156 -0.087073272601095 0.0266342076834312
0.157 -0.0877370942424252 0.0273513371518524
0.158 -0.0883488430534823 0.0279962714952082
0.159 -0.0888597708393828 0.0285376523780799
0.16 -0.0893785927034513 0.0290710144496017
0.161 -0.089955762870814 0.0296702271092639
0.162 -0.0905475211761369 0.03030288263265
0.163 -0.0911157289940386 0.0308752766107464
0.164 -0.0915874839721762 0.0313809258057945
0.165 -0.0920675687795245 0.0319202945408669
0.166 -0.092631020907652 0.0325360158535269
0.167 -0.0932932426251814 0.0332706584137224
0.168 -0.0938392467773614 0.0338910904555389
0.169 -0.0942281505652812 0.0343112837205338
0.17 -0.0946347841519661 0.0347536779654535
0.171 -0.0950111817496484 0.0351613087683547
0.172 -0.0953656144276038 0.0355558340200508
0.173 -0.0958004765848004 0.0360250577682969
0.174 -0.0962745485102614 0.0365289049587544
0.175 -0.0967798812474732 0.0370587776944042
0.176 -0.0972829116826423 0.037635040815971
0.177 -0.0977626305450832 0.0382326391829097
0.178 -0.0982227173472421 0.0388490237324449
0.179 -0.0986560622404939 0.0394493651252537
0.18 -0.0990277031524816 0.0399973100498339
0.181 -0.0993868732428893 0.0405186197258788
0.182 -0.0996919996654899 0.0410296222680657
0.183 -0.0998744844382758 0.0414093159981588
0.184 -0.100026584668461 0.0417804993467852
0.185 -0.100274671687699 0.0422545047572028
0.186 -0.100512456348754 0.0426299867570144
0.187 -0.100603302394089 0.0428162240926555
0.188 -0.100548137664308 0.0428473394405189
0.189 -0.100617945732952 0.0429922143983252
0.19 -0.100685760472099 0.0431182478457433
0.191 -0.100700155468222 0.0432380718667741
0.192 -0.100818287740354 0.0434677887391424
0.193 -0.100911018222641 0.0436546773374655
0.194 -0.10090924490369 0.0437422981080903
0.195 -0.100944867772721 0.0438956239272665
0.196 -0.101058381432322 0.0441385042170474
0.197 -0.101131108818442 0.0443757383920788
0.198 -0.101075189848565 0.0444987734951922
0.199 -0.10103576925787 0.0446542576228957
0.2 -0.100985807286759 0.0448319872582529
0.201 -0.100931335608725 0.0450411514273079
0.202 -0.100856351673389 0.0452626682341847
0.203 -0.100805623967721 0.045488756666502
0.204 -0.100771999283338 0.0456813695105672
0.205 -0.100739690379182 0.0458829666645674
0.206 -0.100717150855023 0.0460961874152618
0.207 -0.100733012148031 0.0463316545237146
0.208 -0.100734929349389 0.0465283933662686
0.209 -0.100658145163519 0.0466661608983603
0.21 -0.100556384680429 0.0467747790371843
0.211 -0.100375297305133 0.0467634653032482
0.212 -0.100246180556059 0.0467868413253234
0.213 -0.100023312157995 0.0467526094529635
0.214 -0.0997335283448311 0.0466905040341992
0.215 -0.0994818964316942 0.046675502728222
0.216 -0.0994423993497125 0.0468043799519876
0.217 -0.0993578303361192 0.0468735268113816
0.218 -0.0992728526301452 0.0469833661291208
0.219 -0.0992608550793935 0.0472095143918278
0.22 -0.0994087044773235 0.04752870780354
0.221 -0.0996460091717095 0.0479309880025159
0.222 -0.0999366440438408 0.0483734862664487
0.223 -0.100148322107061 0.0487935278514581
0.224 -0.100439428187798 0.0493538639839634
0.225 -0.100660599211638 0.0498830807190221
0.226 -0.100875870686507 0.0503888487537079
0.227 -0.101254626836838 0.0510396519998215
0.228 -0.101732414517171 0.0518282922706407
0.229 -0.102233949670812 0.0526218391166021
0.23 -0.102777592611091 0.0534650529812359
0.231 -0.103418361971162 0.054399447183823
0.232 -0.104033482209927 0.0553085412224012
0.233 -0.104519161069457 0.0561041025471073
0.234 -0.10496009436105 0.0568738650618544
0.235 -0.105281864513442 0.0575542134283677
0.236 -0.105479269275394 0.058128652310771
0.237 -0.10561558243052 0.058661093816748
0.238 -0.105741004599019 0.0592027673598299
0.239 -0.105724703510652 0.0595733691273223
0.24 -0.105673307904999 0.0598612519040537
0.241 -0.10575326649051 0.0602758577079902
0.242 -0.105891116575232 0.0607124939868157
0.243 -0.105928564889306 0.0610233613399887
0.244 -0.105893621107122 0.0612421244747248
0.245 -0.105904649855634 0.061483949681951
0.246 -0.105972750287843 0.061771536113408
0.247 -0.105998778453105 0.0620039936527224
0.248 -0.10600564463979 0.0621967725276923
0.249 -0.106032949673454 0.0624117032776936
0.25 -0.10608478549832 0.0626596744165004
0.251 -0.106072612502975 0.0628680300829541
0.252 -0.105929939933382 0.0629462334654554
0.253 -0.105772412405671 0.0630109306751133
0.254 -0.105660314708413 0.0631271367754846
0.255 -0.105617243889408 0.0633121734924837
0.256 -0.105583821999787 0.0634889338717465
0.257 -0.105524553341414 0.0636298169190831
0.258 -0.105435741337874 0.0637938353994404
0.259 -0.105415734335275 0.0640189668953102
0.26 -0.105335499000566 0.064246369398061
0.261 -0.105229381708683 0.0644541109074168
0.262 -0.105126291392057 0.0646279190314875
0.263 -0.104973387976685 0.0647534367016079
0.264 -0.104781411337508 0.0647908018107874
0.265 -0.104658061731057 0.0648742420871823
0.266 -0.104553648643538 0.0649585133328071
0.267 -0.104348697288874 0.0649328339432551
0.268 -0.104036150368675 0.064802318123524
0.269 -0.103665080607234 0.0646028234642601
0.27 -0.103210204926895 0.0643501432855882
0.271 -0.102714131173247 0.064031692679567
0.272 -0.10219314174769 0.0636797119522467
0.273 -0.101801406080142 0.0635044882003628
0.274 -0.101481076677554 0.063427683475455
0.275 -0.101067454114429 0.0632664622662959
0.276 -0.100552011536603 0.063028364844567
0.277 -0.10010135541635 0.062859387465495
0.278 -0.0995958723878933 0.0626042285526476
0.279 -0.0991502956807518 0.0623735555177619
0.28 -0.0986233863350307 0.0620151993481161
0.281 -0.0980242293969623 0.0615311690814117
0.282 -0.0973839336044506 0.0609583003132749
0.283 -0.096798159035189 0.0604369796225517
0.284 -0.0961846380372205 0.0599086326017793
0.285 -0.0955528968907557 0.0593082380635074
0.286 -0.0949287623202932 0.0586867575901755
0.287 -0.0942923463119524 0.0580631059537909
0.288 -0.0935996600495561 0.0573693653420716
0.289 -0.0928601900277416 0.0565923729655619
0.29 -0.0922150230695062 0.0558910258290261
0.291 -0.0916340075322388 0.0551909867600647
0.292 -0.0910145148997478 0.0544622651963451
0.293 -0.0903438214300183 0.053709728578131
0.294 -0.0896327510993701 0.0529293246164515
0.295 -0.0888532968412472 0.0520498422840039
0.296 -0.0879591745315485 0.0510805631261454
0.297 -0.086973156624928 0.0500285950154387
0.298 -0.0859110256904184 0.0489151756510031
0.299 -0.0848894018493429 0.047840325748717
0.3 -0.0839695974368188 0.0468638081984966
0.301 -0.0831842826325546 0.0460229441987828
0.302 -0.0823450235653291 0.045106056001944
0.303 -0.0814389135394644 0.0441449993764788
0.304 -0.0804984841498559 0.0431817580791747
0.305 -0.0794589942992331 0.0421265840546155
0.306 -0.0782734587877795 0.0409401666013651
0.307 -0.0770770101772785 0.0397478885724387
0.308 -0.0759455516571438 0.0386544331084976
0.309 -0.0748833422322997 0.0376082293164237
0.31 -0.0739239597671161 0.036660837200453
0.311 -0.0730302385458716 0.0358101972336656
0.312 -0.0721264732365419 0.0349684147215273
0.313 -0.0711254994023841 0.0339962560179859
0.314 -0.0699354258091243 0.0328487417251294
0.315 -0.0688434202673352 0.0317913379854475
0.316 -0.0678204654921829 0.0308327636620026
0.317 -0.0668581059567733 0.029964123790451
0.318 -0.0657620853876349 0.0289330589610063
0.319 -0.0647606974605254 0.0279933578804623
0.32 -0.06381035190591 0.0270767389637932
0.321 -0.0629471125195312 0.0262273041936754
0.322 -0.0621557886542176 0.0254877976238778
0.323 -0.0612834189727614 0.0247027578627785
0.324 -0.0604273779735658 0.0240178131807126
0.325 -0.059520945546272 0.0233256734283242
0.326 -0.0584873079989814 0.0225617102106492
0.327 -0.0574762907944774 0.0218574483969916
0.328 -0.056393859767612 0.0211411452611062
0.329 -0.0552746045549068 0.0203537604516973
0.33 -0.0542018894378608 0.0196154055022895
0.331 -0.0530595368347643 0.0188205258632464
0.332 -0.051777919172576 0.0178987624100514
0.333 -0.0505279867565049 0.0170249860702843
0.334 -0.0491723100838726 0.0160304155160079
0.335 -0.0477232701196335 0.0148882241183034
0.336 -0.0462032730893026 0.0136893597237974
0.337 -0.0447165795074194 0.0125349646735029
0.338 -0.0432387234606509 0.0114126109590132
0.339 -0.0417631451501399 0.0102947543186357
0.34 -0.0404065892776212 0.00933883336847061
0.341 -0.0392363311907466 0.00861813059931827
0.342 -0.038039096427917 0.00787831497167403
0.343 -0.0368456898714351 0.00712590514511059
0.344 -0.0357355313656743 0.00645111516428654
0.345 -0.0346755203876825 0.0058202285085266
0.346 -0.0336140984479337 0.00518721178829963
0.347 -0.0325289586102433 0.00451267906783488
0.348 -0.0313877866117329 0.00382001826678553
0.349 -0.0301987313697735 0.00307723323731862
0.35 -0.0288958061156254 0.00225598342114577
0.351 -0.027624300127965 0.00147885106265378
0.352 -0.02642798339445 0.000742951737841912
0.353 -0.025240094863722 -5.01053180340157e-06
0.354 -0.0238901933534801 -0.000861347131723732
0.355 -0.0225684627435936 -0.00165460079454029
0.356 -0.0212744745632298 -0.00242168274771966
0.357 -0.0200674873318033 -0.00308983392121067
0.358 -0.0189186076263772 -0.0036759865321123
0.359 -0.0177017691867162 -0.00428084532867865
0.36 -0.0165280902789045 -0.00483725927941884
0.361 -0.0153471112789037 -0.00541771462843719
0.362 -0.0141047370901003 -0.00602601528556445
0.363 -0.0128833337028655 -0.00661112822243395
0.364 -0.0116764563368221 -0.00719241687823766
0.365 -0.0104814394728221 -0.00777370266874213
0.366 -0.00926796022314781 -0.0083848836455566
0.367 -0.00807128619750814 -0.00899430176437784
0.368 -0.00682131944099522 -0.0096527355665609
0.369 -0.00562330232037431 -0.0103042327468332
0.37 -0.00447816990437968 -0.0109197340283869
0.371 -0.00346142106427869 -0.0114362439044183
0.372 -0.00244622499552733 -0.0119250743519898
0.373 -0.00136297054054811 -0.0124534613210842
0.374 -0.000326239491314254 -0.0129822614265047
0.375 0.000603138026406546 -0.013421344451736
0.376 0.00145517557968175 -0.0138037245957851
0.377 0.00213881885515047 -0.0140629091192729
0.378 0.00277879822232884 -0.014243588548163
0.379 0.00346110578694954 -0.0144230261449839
0.38 0.00418824557606203 -0.0147026282803641
0.381 0.00505172379513525 -0.0151823129078845
0.382 0.00586214462752301 -0.0156153518379997
0.383 0.00658578662075204 -0.0159944088014891
0.384 0.00730652133451892 -0.0163940992712054
0.385 0.00797069867473504 -0.0167299618865023
0.386 0.00861697202106609 -0.0170408188876697
0.387 0.00921612725093535 -0.0172597048981346
0.388 0.00984454796901634 -0.0175147379982745
0.389 0.0104459393383856 -0.0177635927586364
0.39 0.0110225369645221 -0.0180211076510971
0.391 0.0115995107325647 -0.0182638828750181
0.392 0.0120842977118219 -0.0184699589724477
0.393 0.0125042473707366 -0.0186409182509032
0.394 0.0128832871366592 -0.018802582188784
0.395 0.0133213424056391 -0.0190305966062739
0.396 0.0137245697730322 -0.0192236621220308
0.397 0.014163318882072 -0.0194547072551164
0.398 0.0145454475766344 -0.0195956137473796
0.399 0.0148892785741472 -0.0196616692860635
0.4 0.0152948302745545 -0.0197789835010159
0.401 0.0157203134906245 -0.0199715404493503
0.402 0.0160581417459903 -0.0200516293543919
0.403 0.0163278926571292 -0.0200322226918787
0.404 0.0166181534681344 -0.0199897265389751
0.405 0.0170816561692327 -0.0200763366556876
0.406 0.0176207014122857 -0.020238887750511
0.407 0.0182416423944329 -0.0204651947804888
0.408 0.0187764534354245 -0.0206233629469275
0.409 0.0192233610818495 -0.0206912778268826
0.41 0.0197473914186258 -0.0208326850420832
0.411 0.0202800251161506 -0.0209836443153152
0.412 0.0207611379212911 -0.0210759621519269
0.413 0.0212206787848117 -0.0211944609071955
0.414 0.0215574799502669 -0.0211562497423285
0.415 0.0219113221484219 -0.0211819730823582
0.416 0.022165629636405 -0.0211299004777917
0.417 0.022369922159172 -0.0210549471681748
0.418 0.0224242867084462 -0.0208476288664984
0.419 0.0223944640209439 -0.0205552425513434
0.42 0.0222909839055365 -0.0201379558826892
0.421 0.0220640488998962 -0.0195847518226147
0.422 0.0217647206336237 -0.0189839381885871
0.423 0.0213402014819707 -0.0182728256296027
0.424 0.0209437776346654 -0.017609599928386
0.425 0.0204885213953879 -0.0169135581387101
0.426 0.019934991343203 -0.0161264225723913
0.427 0.0193739158056213 -0.01536553207843
0.428 0.0188026956051054 -0.0146294111038086
0.429 0.0182584371233585 -0.0138750736915885
0.43 0.0177724770650212 -0.0132139914901996
0.431 0.0172307171342151 -0.0125455190369752
0.432 0.0166280132834796 -0.0118356193240821
0.433 0.0160274058071988 -0.0110840320978507
0.434 0.0154736486331739 -0.010349796234619
0.435 0.0149577029475964 -0.00966522018838217
0.436 0.0144573925856263 -0.008991278588965
0.437 0.0140514223683524 -0.00839003420226015
0.438 0.0136315065296494 -0.00775568317304788
0.439 0.0130417018611641 -0.00700053568144681
0.44 0.0124439900392625 -0.00627864748599565
0.441 0.011831389962551 -0.00554427496538126
0.442 0.0112439058658095 -0.00484296814540469
0.443 0.0106512020250377 -0.00408636223174435
0.444 0.0100393474697401 -0.00332392699855468
0.445 0.00941021010804487 -0.00250468738878408
0.446 0.00880928999711189 -0.00167785405855973
0.447 0.00817859334543893 -0.000794501898198192
0.448 0.0074858830885013 0.000131568173698764
0.449 0.00681609541048764 0.00106828911801061
0.45 0.006115671370732 0.00202942263404209
0.451 0.00541923417131645 0.00293638814339788
0.452 0.00473578455764678 0.00385787281175092
0.453 0.00409173595206994 0.00474610640921874
0.454 0.00339544904991924 0.00566191624484432
0.455 0.00267804123185731 0.00659058643098959
0.456 0.00207748750223618 0.00740166893097478
0.457 0.00151993930744207 0.00818108645133213
0.458 0.000886338514874359 0.00906128780330699
0.459 0.00030849636096433 0.00987177354301397
0.46 -0.000331157178049201 0.0107349069425954
0.461 -0.000916049079878 0.0115581818512152
0.462 -0.00137882376758673 0.0122893937929144
0.463 -0.00187471058434198 0.0130268651916142
0.464 -0.00230898631580888 0.0137356457229823
0.465 -0.00272916743730582 0.0144770104713584
0.466 -0.00319530173921859 0.0152406303355399
0.467 -0.00365382951426838 0.0159749341237007
0.468 -0.00404040523022268 0.0166463020299954
0.469 -0.00432982379167097 0.0172003841399819
0.47 -0.00441046404695967 0.0175799678004592
0.471 -0.00442281252922957 0.0178734416015898
0.472 -0.00447552286521944 0.0181559637961067
0.473 -0.00455697266939253 0.0184598571270992
0.474 -0.00460614186800576 0.0187352199557129
0.475 -0.00470831331851787 0.019054917880136
0.476 -0.00482948558869073 0.0194030621723777
0.477 -0.00487667545068507 0.0197172626165336
0.478 -0.00501333885015622 0.0201062838063075
0.479 -0.00522059931652888 0.0205427635512972
0.48 -0.00534052846838922 0.0209214877329192
0.481 -0.00549512730415666 0.0213225931159959
0.482 -0.00567417952084209 0.0217026467007123
0.483 -0.00580715058957589 0.0220578776131971
0.484 -0.00591844212577629 0.0223767409916408
0.485 -0.00601157224764485 0.0227200856660828
0.486 -0.00611452863234116 0.0230719138472204
0.487 -0.00606630593198412 0.0233241053401455
0.488 -0.0058956055636085 0.0235058714178728
0.489 -0.00575291167629643 0.0237386045742743
0.49 -0.00570182147794226 0.0240291399746793
0.491 -0.00571865173219485 0.0243534189669354
0.492 -0.00573493490963016 0.0246711777515423
0.493 -0.00578959383508694 0.0250075806187736
0.494 -0.00584346870438 0.0253456263138111
0.495 -0.0058909750932704 0.0256599895859807
0.496 -0.00595687406174578 0.0259704748141769
0.497 -0.00590939202869454 0.0261823559237037
0.498 -0.00593697480910322 0.0264232481719832
0.499 -0.00594355595757852 0.0266361129551454
0.5 -0.00585825402074282 0.0267266367325784
0.501 -0.00581739868687136 0.0268382279488942
0.502 -0.00567665322217307 0.0268366334195746
0.503 -0.00559558525587666 0.0268620093017828
0.504 -0.00543663505649079 0.0267905883146227
0.505 -0.00528609769913483 0.0267561172502786
0.506 -0.00513647479344018 0.0267494581802183
0.507 -0.00501787601587453 0.0267931922586413
0.508 -0.00492655370868816 0.0268773766248441
0.509 -0.00490161247401163 0.0270028857318372
0.51 -0.00481663232785397 0.0270493833096239
0.511 -0.00463759738747861 0.0270397020972635
0.512 -0.00438409098899441 0.0270111321848993
0.513 -0.00413704767965018 0.026991709750265
0.514 -0.00375284666839028 0.0268417918986971
0.515 -0.00341283897806077 0.0266976863191188
0.516 -0.00304971503038838 0.0265198480738431
0.517 -0.00281140593218051 0.0264587235697626
0.518 -0.00253746967599273 0.0263898045213002
0.519 -0.00221260080944349 0.0263357585068921
0.52 -0.00187294072139371 0.0262581584066489
0.521 -0.00150502971764399 0.0261489836788002
0.522 -0.00107867737971354 0.0259961183352762
0.523 -0.000669364161820735 0.0258405182168832
0.524 -0.000258977005016969 0.025723933647539
0.525 0.000175891858662273 0.025606672823908
0.526 0.000557944941953641 0.0255673195479375
0.527 0.000906209553191274 0.0255837490430676
0.528 0.00119020834216722 0.0256515372222721
0.529 0.00128665071018882 0.0258727601087995
0.53 0.00134179790999058 0.0261504073331311
0.531 0.00141864396516358 0.026451007415643
0.532 0.00146560057154878 0.0267701267268182
0.533 0.00144058463439687 0.0270983105502831
0.534 0.00144018675631269 0.0273652325191758
0.535 0.00132792629838354 0.0277534487709035
0.536 0.00122326246269217 0.0281226915956217
0.537 0.00119136567076183 0.0284356191287642
0.538 0.001148739716223 0.0287569137340312
0.539 0.00111419463223997 0.0290293645639469
0.54 0.00115450919059114 0.0292412269992163
0.541 0.0012118531447594 0.0294574477900323
0.542 0.0012531538503473 0.0296867174937876
0.543 0.00127372020988635 0.0299363318565773
0.544 0.00137816765368812 0.0301002371372728
0.545 0.00147776504358766 0.0302589904883362
0.546 0.00150601758007268 0.0304710360492183
0.547 0.00162041759469842 0.030619527632159
0.548 0.00181291368638595 0.0307228541547123
0.549 0.00201850116557436 0.0308054306731705
0.55 0.00219928142752647 0.0309069952241016
0.551 0.00224656649401937 0.0311097568327525
0.552 0.00233108010074424 0.0312414236541748
0.553 0.00253662198603037 0.0312929438243344
0.554 0.00274199133256993 0.0313544777349006
0.555 0.0030108025842083 0.0313193194189147
0.556 0.00331530751297594 0.0312423708067829
0.557 0.00340140786402936 0.0313637657307416
0.558 0.00337247214411633 0.0315504715166382
0.559 0.00328913620459873 0.0318164623198016
0.56 0.00315062854395682 0.0321543614674944
0.561 0.00297796734078244 0.0325571038564463
0.562 0.00274661913907857 0.0330300104772656
0.563 0.00245962916935894 0.0335835252081543
0.564 0.00208320747191393 0.0342488993049645
0.565 0.00162518760652818 0.0350019676230022
0.566 0.00117867603501089 0.0357650869121737
0.567 0.000672916990038334 0.0365649174912037
0.568 0.000112455862874594 0.037375412203497
0.569 -0.000291628808924904 0.0380466144583933
0.57 -0.000619239938533093 0.0386394353639342
0.571 -0.00086942559808456 0.0391582356685898
0.572 -0.00136291477031977 0.0398794748746117
0.573 -0.00188546148120917 0.0406080565319041
0.574 -0.00242984464368162 0.0413787711012404
0.575 -0.0029462073373339 0.0420914460121908
0.576 -0.00328966812665865 0.0426240820339519
0.577 -0.0035112111471278 0.043050013940107
0.578 -0.00368352604759248 0.0434477682246248
0.579 -0.00385608921688185 0.0438864288487054
0.58 -0.00403301553818811 0.0443354462221672
0.581 -0.00419891027964219 0.044752515971752
0.582 -0.00438553099755957 0.0451440545155436
0.583 -0.00468494488995587 0.0456073171142861
0.584 -0.00501231626744505 0.0460951890438321
0.585 -0.00530779838234884 0.046549337521301
0.586 -0.00565079673808537 0.0470490978257955
0.587 -0.0060127192876176 0.0475456810490814
0.588 -0.00642146247756358 0.048108775608332
0.589 -0.00684889646686311 0.0487214305999715
0.59 -0.00725677346472887 0.0493163629243159
0.591 -0.0076209933683484 0.0498689151971993
0.592 -0.00793258060794879 0.0503701248009239
0.593 -0.00821601099061536 0.050873749555177
0.594 -0.00849745731494186 0.0513802073535317
0.595 -0.00883592552205997 0.0519106100096125
0.596 -0.00914595217796737 0.0524152678042898
0.597 -0.00935795135182076 0.0528127950718378
0.598 -0.00940971081426052 0.0530357161062005
0.599 -0.00938360664322836 0.0532313233473148
0.6 -0.00927873557454619 0.0533376767391432
0.601 -0.0090989856438366 0.0533619596805635
0.602 -0.00891542026832247 0.0534167585560556
0.603 -0.00871228025052529 0.0534729888789458
0.604 -0.00855275937397691 0.0535960694223942
0.605 -0.00836961058296361 0.0537292851042595
0.606 -0.00826499934713508 0.0539744634171207
0.607 -0.00821789744947237 0.054303204169435
0.608 -0.00814186542579732 0.0545960130944653
0.609 -0.00801239105610595 0.0548206902244658
0.61 -0.00778878851645089 0.0549817179175663
0.611 -0.00757276722832436 0.0551421120252768
0.612 -0.00732541396605697 0.0552763918346166
0.613 -0.0070662204736608 0.055385598773918
0.614 -0.0067998097751354 0.0554179326522776
0.615 -0.00642235212703753 0.0553480640654772
0.616 -0.00585993657396475 0.0550584511877668
0.617 -0.00533760703485882 0.0547854170902084
0.618 -0.00469932660775546 0.054360970037142
0.619 -0.00407063289263183 0.0539365226801496
0.62 -0.00331898827263551 0.0533774924759312
0.621 -0.00250146036673759 0.0527098255906336
0.622 -0.00169734952559836 0.0520498947944331
0.623 -0.000967175001172018 0.0514593835630304
0.624 -0.000182172340721054 0.0508776797742181
0.625 0.000767098232024187 0.0501290448605407
0.626 0.00178180783326671 0.0493348622289856
0.627 0.0028514696219348 0.048458382729571
0.628 0.00393216225866607 0.047555280869042
0.629 0.00497107938442225 0.046710721261378
0.63 0.00596594198332249 0.0458850450947492
0.631 0.00683196113726594 0.0451733583777972
0.632 0.00770720958181888 0.044485020769406
0.633 0.00853907098265145 0.043853661077599
0.634 0.00935959520975986 0.0432154388378874
0.635 0.0101335900175214 0.042606275362137
0.636 0.0107176218122852 0.0421983110586478
0.637 0.0113115350563281 0.0417849118461194
0.638 0.0119809658418859 0.0413120738907099
0.639 0.0126457805551635 0.0408741757408097
0.64 0.0133165754722967 0.0404393306844572
0.641 0.0138348360206269 0.0401491561724183
0.642 0.014294857573251 0.0398793377947121
0.643 0.0146185903694178 0.0397211235760384
0.644 0.014842935915686 0.0396560053301392
0.645 0.0149626811396323 0.0396763579765084
0.646 0.0151616177216491 0.0396602713594376
0.647 0.0154228457973706 0.0396185383783548
0.648 0.0157731574226148 0.0394594875877743
0.649 0.0161321679504247 0.0392331044384643
0.65 0.0165204344081188 0.0389527810973075
0.651 0.0170358282845405 0.0385733861073457
0.652 0.0174814408819667 0.0382195084184071
0.653 0.0177919961875924 0.038019021560605
0.654 0.0181561338027413 0.0377966687461896
0.655 0.0185043597828419 0.0376294470057871
0.656 0.0188098813973593 0.0375145391537427
0.657 0.0190042695140865 0.0375528325868467
0.658 0.0191615803486403 0.0376123324686694
0.659 0.019259989432876 0.037717209537337
0.66 0.0192500488616746 0.0379002298000602
0.661 0.0192882735419023 0.0379918685451239
0.662 0.0193160786693927 0.0380769746295462
0.663 0.0192446964373185 0.0382862213333007
0.664 0.0190662469761558 0.0386457670569928
0.665 0.0188371256264839 0.0390975026349123
0.666 0.0186369928492804 0.0395302360270906
0.667 0.0184512040601299 0.039990126258167
0.668 0.0181817937656753 0.0405127956486022
0.669 0.0179109346188839 0.0410596249660722
0.67 0.0176814846264466 0.0415695415673692
0.671 0.0174136293420093 0.0420598138545162
0.672 0.0171224307635651 0.0425317500880776
0.673 0.0167793181388751 0.043052186659967
0.674 0.0165015441845246 0.0434781920198663
0.675 0.0160673105524793 0.0440321462820651
0.676 0.0156323019773225 0.0445864360081116
0.677 0.0151767341538389 0.0451526132936714
0.678 0.0146220383132208 0.0457675514287351
0.679 0.0140094826109755 0.0464281039580901
0.68 0.0133610733443674 0.0471200348619259
0.681 0.0128419760292992 0.0477390292130199
0.682 0.0124424983706292 0.0482369103657405
0.683 0.0120117171809168 0.0487675696769359
0.684 0.0116711566067501 0.0492612529292781
0.685 0.0115109372934299 0.0495671534147035
0.686 0.0113373336747043 0.0498832857074687
0.687 0.0110747843340997 0.0502952255708443
0.688 0.0108249571424101 0.0506688044580649
0.689 0.0105720453244091 0.0510368882329149
0.69 0.0103678998955663 0.051386358407133
0.691 0.0099830171743255 0.0519103327317853
0.692 0.00961509625589421 0.0523628765281638
0.693 0.00923308155185567 0.0528047562311848
0.694 0.00889396363493162 0.053224660483887
0.695 0.00855114024237067 0.0536290096264841
0.696 0.0081792866188229 0.0540205383818567
0.697 0.00780433730815165 0.0544176305289541
0.698 0.00737120895110369 0.0548566318956758
0.699 0.00699566617727524 0.0552475240028966
0.7 0.00649063269550059 0.055743829120656
0.701 0.00583989967279372 0.0564269806728803
0.702 0.00519917186209211 0.0571152983526517
0.703 0.00471975272605516 0.0576467637016983
0.704 0.00421100578912936 0.0581763088411517
0.705 0.00363671957780008 0.0587764879168254
0.706 0.0030743863267661 0.0594117955354405
0.707 0.00249494695396647 0.0600409100298742
0.708 0.00200723534482551 0.0605157101937139
0.709 0.00155071467935482 0.060965987172267
0.71 0.00113433208283578 0.0613972233066354
0.711 0.000805231726829392 0.0617420104929463
0.712 0.000571875392259512 0.0619994285579866
0.713 0.000314657211024891 0.0622861809536831
0.714 2.68200781321553e-05 0.0625438728880174
0.715 -0.00024989234500605 0.062828312892751
0.716 -0.000542666181197388 0.0631193377077973
0.717 -0.000845045958310732 0.0634421716615868
0.718 -0.00110830954983038 0.0637525358913112
0.719 -0.00134440343996938 0.0640253163018579
0.72 -0.00148285119594292 0.0641907022129656
0.721 -0.00154141262826142 0.0642460786219087
0.722 -0.00156747742921543 0.0642502022618395
0.723 -0.00157931245085942 0.0642437855406622
0.724 -0.00169677171010414 0.064327104624544
0.725 -0.00189655365294176 0.0644785126726901
0.726 -0.00209533825300995 0.0646260333239193
0.727 -0.00234245808491453 0.0647819017145469
0.728 -0.00269011568004999 0.0650553947418533
0.729 -0.00293376207416837 0.0652106973335055
0.73 -0.00314514952079674 0.0653188879404362
0.731 -0.0034319429838537 0.0655580779041297
0.732 -0.0037052886045352 0.0657869179968609
0.733 -0.00403899875687786 0.0660534379717392
0.734 -0.0043035721418132 0.0662417566132223
0.735 -0.00456907681758762 0.0664201924285265
0.736 -0.00478200499871864 0.0665440849873723
0.737 -0.00488486794403895 0.0665678288179354
0.738 -0.00484775666347732 0.0664796301774956
0.739 -0.00485821791910592 0.0664008801227948
0.74 -0.00487232911935086 0.0663381330475487
0.741 -0.00481960263935386 0.0662216066953456
0.742 -0.00478281392307447 0.0661200555595344
0.743 -0.00481338956324467 0.0660851835945141
0.744 -0.00474731341198296 0.0659525095406467
0.745 -0.0046553499579175 0.0658147610841457
0.746 -0.00453367876005399 0.0656415550056191
0.747 -0.00432535961530351 0.0653853095081674
0.748 -0.00407535336630533 0.0650799424373116
0.749 -0.00374989831657268 0.0646523365446168
0.75 -0.00349576467872741 0.064240239688948
0.751 -0.00322061527697204 0.0637860035358986
0.752 -0.00296496945026145 0.0633158066565197
0.753 -0.00291553115980498 0.0630231727952739
0.754 -0.0029399554548497 0.0628066786748662
0.755 -0.00305519060381352 0.0626421220394117
0.756 -0.00306478272356256 0.0624386979304906
0.757 -0.00298888089053547 0.062149636125282
0.758 -0.00292218147129259 0.0618363654791577
0.759 -0.00297667565835911 0.0615866547028092
0.76 -0.00306182166951213 0.0613592129205368
0.761 -0.00313956153642804 0.0611559889886064
0.762 -0.00312568808585781 0.0608428179669503
0.763 -0.00326025159645779 0.0607185423137145
0.764 -0.0033986663212239 0.0605674520480433
0.765 -0.00354588056574441 0.0604097548192459
0.766 -0.00371188495486069 0.0602423629467414
0.767 -0.00395267419190692 0.0601524500285205
0.768 -0.00425518906547476 0.0601168688875086
0.769 -0.00453572643208132 0.0600718485000435
0.77 -0.00481164466908466 0.0600105513450144
0.771 -0.00515694939537332 0.0599382590385253
0.772 -0.00540238634077892 0.0597845152677648
0.773 -0.0057498973441252 0.0597348574040034
0.774 -0.00620936927091346 0.0597371316793318
0.775 -0.00674749054316152 0.0597295878921059
0.776 -0.00720143127063783 0.0595987306746394
0.777 -0.00768729141479993 0.059519699425753
0.778 -0.00816914550373266 0.0594345665043924
0.779 -0.00867849197338848 0.0593329324085307
0.78 -0.00902869237078787 0.0590518874594381
0.781 -0.00931239137669839 0.05872407753755
0.782 -0.00954592294815148 0.0583790826392873
0.783 -0.00969980221742952 0.0580171326487389
0.784 -0.00978056352173089 0.0575880985536229
0.785 -0.00971506159246192 0.0569938758791284
0.786 -0.00961057667921092 0.0563691416629135
0.787 -0.00955455672571543 0.055828537913018
0.788 -0.00925624513377249 0.0550434379357737
0.789 -0.00869736565997162 0.0540124387803231
0.79 -0.00794839800942401 0.0528154263754253
0.791 -0.0070695494960156 0.051485152938409
0.792 -0.00620007977069101 0.0502081817060185
0.793 -0.00544938722817749 0.0491111751219629
0.794 -0.00476146085362114 0.0480742496176472
0.795 -0.00399284109507475 0.0469317689593935
0.796 -0.00314110576088785 0.0457146622473127
0.797 -0.00218561907705439 0.0443819507759094
0.798 -0.00134425573731176 0.0431750710791667
0.799 -0.000564369293275442 0.0420355888515036
0.8 0.000288474175789385 0.0408267186985898
0.801 0.00117820757527403 0.0395542110961938
0.802 0.00206551523456824 0.0383328088117342
0.803 0.00306622682722565 0.0370308255917109
0.804 0.00411452592551807 0.0356653240378314
0.805 0.00512140573916455 0.0343594389306796
0.806 0.00613544086376654 0.033026607070482
0.807 0.00729759222721684 0.0315390302397981
0.808 0.00845474394439938 0.0300638510456857
0.809 0.00946527176637021 0.0287777254952694
0.81 0.0103301907439521 0.0276704324145332
0.811 0.0111513666388174 0.0266170354863844
0.812 0.0119855621176945 0.0255304995898165
0.813 0.0128412980701174 0.0244016821298379
0.814 0.0135938030939008 0.023366810674994
0.815 0.0143098779524429 0.0224028217237007
0.816 0.0151714380456302 0.0213090783507198
0.817 0.0160724072298405 0.0201868860260802
0.818 0.0171032517034823 0.0189339358006796
0.819 0.0180521506098277 0.0177936133152332
0.82 0.0188895759261569 0.0167261946590535
0.821 0.0196155270825696 0.0157736421519901
0.822 0.0203351638306002 0.0148194070259357
0.823 0.0210651670986388 0.0138385969934024
0.824 0.0217571374712393 0.0128741177578896
0.825 0.0224364006213696 0.0119418638499409
0.826 0.0232091289509646 0.0108960961793064
0.827 0.0240831888112831 0.00973604018147278
0.828 0.0250436870190626 0.00852487354384349
0.829 0.0259672174063551 0.00731781019390506
0.83 0.0269014606944799 0.00608208795671986
0.831 0.0278954277224276 0.00480278713324643
0.832 0.0288023321808577 0.00362692084243568
0.833 0.0297389461994578 0.00245848124943929
0.834 0.0306107422133424 0.00132622411344891
0.835 0.0314516038607716 0.000254526931158486
0.836 0.0322658603649933 -0.00083767624695046
0.837 0.0330280710077561 -0.00187867498045657
0.838 0.0338960470872181 -0.00303047823264499
0.839 0.0347736758140681 -0.00417840043842582
0.84 0.0354364933749328 -0.00511173061118345
0.841 0.0361304114496763 -0.0060447973056275
0.842 0.0368442168817567 -0.00699065239136897
0.843 0.0375563152365656 -0.00796001877843262
0.844 0.0382912348890383 -0.00898283653104742
0.845 0.0388802333508283 -0.009890681635845
0.846 0.0394503281608279 -0.0107529111188454
0.847 0.0401089576032485 -0.0117018413251172
0.848 0.0408968029240803 -0.0127677647252388
0.849 0.0418022016249243 -0.0139685721892826
0.85 0.0426772003967252 -0.0151506817260568
0.851 0.0434658655819659 -0.0162793020424268
0.852 0.0441409252900577 -0.0172916909672482
0.853 0.0448269783478448 -0.0183478294623662
0.854 0.0455051502440679 -0.0194331357278154
0.855 0.0461786503729422 -0.0205182058626527
0.856 0.0469160905835528 -0.0216513033699336
0.857 0.0476265732070859 -0.0227712698430474
0.858 0.0483428282697544 -0.0239192012778274
0.859 0.049063067055853 -0.0250827455525005
0.86 0.0498954077921915 -0.0263115257270172
0.861 0.0505948291327838 -0.0274395155924577
0.862 0.0512868990662332 -0.028542620334138
0.863 0.0521870018592175 -0.0298752904821211
0.864 0.0531151354194257 -0.0312503014921644
0.865 0.0540232018992015 -0.0326529355405876
0.866 0.0549185206727332 -0.0339796120596548
0.867 0.0557536372431997 -0.0352259307354133
0.868 0.0565546083390966 -0.0364315813774511
0.869 0.0572165904391566 -0.0375221181900093
0.87 0.0578373131502833 -0.0385532217412663
0.871 0.0585448490121976 -0.0396424429243687
0.872 0.0593110733621657 -0.0407770492976548
0.873 0.0602093576068462 -0.0420095047026341
0.874 0.0610787550284827 -0.0432646202042827
0.875 0.0619547849593506 -0.0445617949559509
0.876 0.0627632850270246 -0.0458080609453449
0.877 0.0635108806483031 -0.0469709578245974
0.878 0.0642299756292033 -0.048113046458667
0.879 0.0649573314805547 -0.049225820992214
0.88 0.0657501453622877 -0.0503997041094717
0.881 0.0666346492714452 -0.0516819603910214
0.882 0.0675514435668863 -0.052993388574537
0.883 0.0684164892863974 -0.054287115064937
0.884 0.0692727737009489 -0.0555733507200076
0.885 0.0701376095100302 -0.0568850713887984
0.886 0.0709289777285667 -0.0581365906976413
0.887 0.0717561726746895 -0.0593924479854703
0.888 0.0725913077171644 -0.0606404106985421
0.889 0.0733659518342551 -0.0618527870604374
0.89 0.0740375218519483 -0.0629822418355883
0.891 0.0745988037412982 -0.0640237796592036
0.892 0.0751611895351246 -0.0650485305017208
0.893 0.0755958546438845 -0.0659646174761334
0.894 0.0760406044654651 -0.0668854391862537
0.895 0.0763354974764506 -0.067657170473897
0.896 0.0766372355485538 -0.0684377073408746
0.897 0.0769456115891833 -0.0692237475853014
0.898 0.0773175696309649 -0.0700578431302027
0.899 0.077836838849958 -0.071008621633527
0.9 0.0783842673849782 -0.0719943576437575
0.901 0.0788770782032648 -0.0729406134540031
0.902 0.0793603493591346 -0.0738764403534072
0.903 0.0798409060832127 -0.0748172343448528
0.904 0.0803411094185517 -0.075794587669678
0.905 0.0808647386920123 -0.0767637845795238
0.906 0.081320014242936 -0.0776698417932702
0.907 0.0816951054217953 -0.0785453338216419
0.908 0.0821602479210187 -0.0795059008187804
0.909 0.0826353958147228 -0.0804771746784138
0.91 0.0830548931395778 -0.0813961780736401
0.911 0.0834915433261967 -0.0823414574958352
0.912 0.0837652207297525 -0.0831355899218747
0.913 0.0841327367437598 -0.0839918302401658
0.914 0.0845830013921565 -0.0849005321082548
0.915 0.0851411729459626 -0.0858842006081905
0.916 0.0856727552207598 -0.0868136258038136
0.917 0.086149549694068 -0.0876769186168354
0.918 0.0866274853168668 -0.0885085589541642
0.919 0.0872020733424958 -0.0894411282483315
0.92 0.0876607272773992 -0.0902677090161042
0.921 0.0881073367060706 -0.0910868319406919
0.922 0.0884597199789192 -0.0918195118127976
0.923 0.0888554827458328 -0.0925492858350687
0.924 0.0892011675154993 -0.0932331805300923
0.925 0.0895358111695073 -0.0938665066798435
0.926 0.089888020047446 -0.0945274032645543
0.927 0.0901334492388619 -0.0950811722295236
0.928 0.0904388316347052 -0.0956827892829357
0.929 0.0907220586809041 -0.0962823853558402
0.93 0.0909467199825924 -0.096848951508272
0.931 0.0911047625920343 -0.0973888017494959
0.932 0.0912916558119714 -0.0979706831788218
0.933 0.0915285123579916 -0.0985633422965968
0.934 0.0918227033217233 -0.0992037626909438
0.935 0.0922118559618075 -0.0999287546566301
0.936 0.0925417565839355 -0.100537680883107
0.937 0.0928190912537601 -0.101066633289725
0.938 0.0931517446086873 -0.101654938094787
0.939 0.0935094605093713 -0.102250330322018
0.94 0.0938996979432628 -0.102905959672427
0.941 0.0944726991068851 -0.103739615297518
0.942 0.094998661444349 -0.104506158517744
0.943 0.0956430853994052 -0.105340749805758
0.944 0.0964093448405519 -0.106313803137322
0.945 0.0972160099205248 -0.107287567405357
0.946 0.0980257916359095 -0.10827086974945
0.947 0.0989866282624094 -0.109448365635573
0.948 0.0999310407057071 -0.11062469154277
0.949 0.100800743947181 -0.111738413154002
0.95 0.101560901516311 -0.112752353441922
0.951 0.102369797034636 -0.113766144764106
0.952 0.103138338515289 -0.114750122014766
0.953 0.103741488537463 -0.11558407940109
0.954 0.104278817792336 -0.116361517938599
0.955 0.104705264974149 -0.117063438523757
0.956 0.105168190830403 -0.117821117566063
0.957 0.105728826398567 -0.118659991534685
0.958 0.1061977245142 -0.119385730320531
0.959 0.106555896555599 -0.119969859583537
0.96 0.10684236685674 -0.120468967185095
0.961 0.107023883417789 -0.120836494671331
0.962 0.107099466764751 -0.121130092655409
0.963 0.107069208782849 -0.121374849889686
0.964 0.106963345780815 -0.121575090065913
0.965 0.106800697754465 -0.121709038977634
0.966 0.106712266283319 -0.121922588805726
0.967 0.106640597089779 -0.122125644585961
0.968 0.106498265519261 -0.12226596438991
0.969 0.106118969804574 -0.122167140405956
0.97 0.105850906185687 -0.122174049405234
0.971 0.105668758416357 -0.122310788573874
0.972 0.105417389693663 -0.122415227530104
0.973 0.105173412220877 -0.122521811451344
0.974 0.104898910688173 -0.1225745236175
0.975 0.104608588497866 -0.122606762050513
0.976 0.104319285938658 -0.122691013135256
0.977 0.103937807617541 -0.122719335390845
0.978 0.103474238052006 -0.122661084948799
0.979 0.102954724163344 -0.122541729841222
0.98 0.102468294650097 -0.12244396481409
0.981 0.101871214075721 -0.122263063304391
0.982 0.101226792108299 -0.122061339224261
0.983 0.100592344242783 -0.121851839709146
0.984 0.0999616420123923 -0.121625790488643
0.985 0.0992807997470872 -0.121315551763452
0.986 0.0986233627098999 -0.121009364081502
0.987 0.0980352623531952 -0.120796359883911
0.988 0.0974053137716358 -0.120528394787893
0.989 0.0968126076090127 -0.120234797647666
0.99 0.09619559907635 -0.119880941212082
0.991 0.0956632959941888 -0.119576234281905
0.992 0.095106308171904 -0.119260051095529
0.993 0.0945305174358235 -0.118901111854044
0.994 0.094028381268876 -0.118627364750954
0.995 0.0935451842708368 -0.118345824023049
0.996 0.093130626892619 -0.118137815231492
0.997 0.0927929992846465 -0.118033907579718
0.998 0.0924921936426997 -0.117953103391462
0.999 0.0921638989796874 -0.11783640636596
1 0.0917833916992617 -0.117695785481499

